Minimizing Energy Consumption and Peak Power of Series Elastic Actuators: a Convex Optimization Framework for Elastic Element Design

Compared to rigid actuators, Series Elastic Actuators (SEAs) offer a potential reduction of motor energy consumption and peak power, though these benefits are highly dependent on the design of the torque-elongation profile of the elastic element. In the case of linear springs, natural dynamics is a traditional method for this design, but it has two major limitations: arbitrary load trajectories are difficult or impossible to analyze and it does not consider actuator constraints. Parametric optimization is also a popular design method that addresses these limitations, but solutions are only optimal within the space of the parameters. To overcome these limitations, we propose a non-parametric convex optimization program for the design of the nonlinear elastic element that minimizes energy consumption and peak power for an arbitrary periodic reference trajectory. To obtain convexity, we introduce a convex approximation to the expression of peak power; energy consumption is shown to be convex without approximation. The combination of peak power and energy consumption in the cost function leads to a multiobjective convex optimization framework that comprises the main contribution of this paper. As a case study, we recover the elongation-torque profile of a cubic spring, given its natural oscillation as the reference load. We then design nonlinear SEAs for an ankle prosthesis that minimize energy consumption and peak power for different trajectories and extend the range of achievable tasks when subject to actuator constraints.

==> 180501_TMECH_Results_Ankle_RunningElongConstr_ElasticElement.dat <==
elongationGeneral75kg torqueElasticGeneral75kg
0.000058 0.719576
0.000060 0.831122
0.000060 1.017665
0.000061 1.304585
0.000061 1.718197
0.000061 2.285021
0.000061 3.031028
0.000061 3.980883
0.000061 5.157232
0.000062 6.580031
0.000062 8.265961
0.000062 10.227934
0.000081 12.474708
0.000322 15.010632
0.001071 17.835506
0.002580 20.944586
0.005068 24.328706
0.008716 27.974526
0.013600 31.864884
0.019727 35.979248
0.027101 40.294240
0.035713 44.784210
0.045549 49.421856
0.056582 54.178839
0.068739 59.026399
0.081866 63.935931
0.095793 68.879512
0.110357 73.830358
0.125398 78.763200
0.140760 83.654567
0.156288 88.482978
0.171839 93.229025
0.187281 97.875370
0.202502 102.406648
0.217411 106.809292
0.231934 111.071292
0.246021 115.181903
0.259649 119.131322
0.272824 122.910347
0.285571 126.510044
0.297955 129.921435
0.310073 133.135222
0.322077 136.141568
0.334056 138.929943
0.345821 141.489042
0.357029 143.806785
0.367376 145.870401
0.376601 147.666585
0.384487 149.181734
0.390866 150.402252
0.395612 151.314899
0.398649 151.907188
0.399946 152.167803
0.399522 152.087019
0.397370 151.657116
0.393309 150.872760
0.387369 149.731344
0.379598 148.233264
0.370040 146.382124
0.358910 144.184863
0.346697 141.651791
0.333743 138.796540
0.320339 135.635913
0.306623 132.189664
0.292665 128.480188
0.278391 124.532148
0.263750 120.372046
0.248726 116.027754
0.233347 111.528023
0.217673 106.901986
0.201787 102.178665
0.185799 97.386511
0.169835 92.552984
0.154028 87.704179
0.138516 82.864530
0.123437 78.056572
0.108927 73.300783
0.095113 68.615509
0.082112 64.016952
0.070019 59.519238
0.058898 55.134540
0.048788 50.873254
0.039710 46.744214
0.031662 42.754927
0.024617 38.911830
0.018520 35.220528
0.013350 31.686027
0.009116 28.312930
0.005797 25.105595
0.003344 22.068246
0.001675 19.205021
0.000677 16.519975
0.000201 14.017018
0.000066 11.699801
0.000062 9.571555
0.000062 7.634897
0.000062 5.891597
0.000061 4.342348
0.000061 2.986519
0.000061 1.821932
0.000060 0.844669
0.000000 0.048911
-0.000235 -0.573160
-0.000519 -1.031397
-0.000745 -1.337660
-0.000880 -1.505707
-0.000919 -1.551012
-0.000870 -1.490508
-0.000751 -1.342270
-0.000587 -1.125128
-0.000406 -0.858246
-0.000232 -0.560662
-0.000088 -0.250812
0.000004 0.053941
0.000044 0.337759
0.000056 0.586749
0.000060 0.789321
0.000060 0.936485
0.000061 1.022059
0.000061 1.042796
0.000060 0.998399
0.000060 0.891452
0.000059 0.727237
0.000054 0.513463
0.000037 0.259916
-0.000013 -0.021978
-0.000116 -0.319637
-0.000263 -0.619849
-0.000438 -0.909324
-0.000623 -1.175238
-0.000799 -1.405762
-0.000950 -1.590546
-0.001061 -1.721145
-0.001121 -1.791371
-0.001125 -1.797545
-0.001075 -1.738659
-0.000971 -1.616425
-0.000822 -1.435215
-0.000642 -1.201892
-0.000449 -0.925546
-0.000261 -0.617130
-0.000103 -0.289024
0.000000 0.045460
0.000047 0.372617
0.000058 0.678904
0.000060 0.951492
0.000061 1.178796
0.000061 1.350953
0.000061 1.460238
0.000061 1.501391
0.000061 1.471858
0.000061 1.371910
0.000061 1.204657
0.000060 0.975952
0.000058 0.694174
0.000046 0.369914
0.000000 0.015566
-0.000132 -0.355153
-0.000324 -0.727744
-0.000560 -1.087503
-0.000810 -1.420108
-0.001051 -1.712198
-0.001263 -1.951918
-0.001427 -2.129406
-0.001527 -2.237210
-0.001557 -2.270605
-0.001517 -2.227810
-0.001407 -2.110084
-0.001235 -1.921709
-0.001015 -1.669841
-0.000766 -1.364260
-0.000511 -1.016996
-0.000276 -0.641879
-0.000089 -0.254000
0.000018 0.130874
0.000053 0.496926
0.000060 0.828914
0.000061 1.112789
0.000061 1.336265
0.000061 1.489328
0.000061 1.564661
0.000061 1.557973
0.000061 1.468201
0.000061 1.297599
0.000061 1.051698
0.000059 0.739132
0.000047 0.371348
-0.000017 -0.037798
-0.000186 -0.472538
-0.000443 -0.915774
-0.000754 -1.349710
-0.001088 -1.756517
-0.001415 -2.119009
-0.001708 -2.421298
-0.001943 -2.649401
-0.002094 -2.791788
-0.002145 -2.839836
-0.002089 -2.788174
-0.001928 -2.634918
-0.001671 -2.381768
-0.001338 -2.033974
-0.000956 -1.600175
-0.000560 -1.092102
-0.000209 -0.524175
0.000009 0.087005
0.000059 0.723244
0.000061 1.365405
0.000061 1.994086
0.000061 2.590313
0.000061 3.136215
0.000061 3.615651
0.000061 4.014776
0.000061 4.322520
0.000061 4.530957
0.000061 4.635555
0.000061 4.635306
0.000061 4.532713
0.000061 4.333655
0.000061 4.047118
0.000061 3.684820
0.000061 3.260734
0.000061 2.790527
0.000061 2.290948
0.000061 1.779182
0.000061 1.272190
0.000060 0.786072
0.000043 0.335478
-0.000024 -0.066923
-0.000157 -0.410881
-0.000303 -0.688897
-0.000431 -0.896442
-0.000522 -1.032041
-0.000567 -1.097233
-0.000566 -1.096399
-0.000526 -1.036465
-0.000451 -0.926497
-0.000355 -0.777196
-0.000254 -0.600322
-0.000157 -0.408055
-0.000074 -0.212334
-0.000013 -0.024190
0.000022 0.146900
0.000040 0.293614
0.000049 0.411309
0.000054 0.498455
0.000056 0.556962
0.000056 0.592383
0.000057 0.613981
0.000058 0.634660
0.000058 0.670769


==> 180501_TMECH_Results_Ankle_Running_ElasticElement.dat <==
ElongationLinear75Kg torqueElasticLinear75kg elongationGeneral75kg torqueElasticGeneral75kg
0.003806 0.634920 0.005845 0.634920
0.004396 0.733343 0.006825 0.733343
0.005383 0.897940 0.008519 0.897940
0.006901 1.151104 0.011145 1.151104
0.009089 1.516056 0.015006 1.516056
0.012087 2.016195 0.020597 2.016195
0.016033 2.674437 0.028227 2.674437
0.021058 3.512544 0.037874 3.512544
0.027281 4.550499 0.049515 4.550499
0.034807 5.805910 0.063137 5.805910
0.043725 7.293495 0.078733 7.293495
0.054104 9.024647 0.096304 9.024647
0.065988 11.007096 0.115858 11.007096
0.079403 13.244675 0.137408 13.244675
0.094346 15.737211 0.160971 15.737211
0.110792 18.480517 0.186536 18.480517
0.128694 21.466506 0.213809 21.466506
0.147979 24.683405 0.242322 24.683405
0.168558 28.116074 0.271559 28.116074
0.190322 31.746396 0.301012 31.746396
0.213148 35.553741 0.330527 35.553741
0.236899 39.515480 0.360096 39.515480
0.261431 43.607520 0.389705 43.607520
0.286594 47.804858 0.419327 47.804858
0.312237 52.082117 0.448928 52.082117
0.338207 56.414057 0.478463 56.414057
0.364358 60.776040 0.507877 60.776040
0.390547 65.144434 0.537106 65.144434
0.416640 69.496941 0.566078 69.496941
0.442514 73.812854 0.594716 73.812854
0.468056 78.073216 0.622936 78.073216
0.493161 82.260904 0.650651 82.260904
0.517739 86.360620 0.677772 86.360620
0.541709 90.358807 0.704211 90.358807
0.564998 94.243493 0.729854 94.243493
0.587543 98.004081 0.754227 98.004081
0.609287 101.631091 0.777000 101.631091
0.630179 105.115872 0.798166 105.115872
0.650169 108.450306 0.817728 108.450306
0.669211 111.626509 0.835690 111.626509
0.687256 114.636560 0.852063 114.636560
0.704256 117.472254 0.866863 117.472254
0.720159 120.124913 0.880114 120.124913
0.734909 122.585244 0.891846 122.585244
0.748446 124.843272 0.902100 124.843272
0.760707 126.888340 0.910922 126.888340
0.771623 128.709178 0.918367 128.709178
0.781124 130.294045 0.924497 130.294045
0.789139 131.630942 0.929379 131.630942
0.795595 132.707869 0.933086 132.707869
0.800423 133.513146 0.935695 133.513146
0.803556 134.035754 0.937285 134.035754
0.804935 134.265709 0.937937 134.265709
0.804507 134.194429 0.937730 134.194429
0.802233 133.815102 0.936628 133.815102
0.798084 133.123024 0.934485 133.123024
0.792046 132.115892 0.931137 132.115892
0.784122 130.794057 0.926412 130.794057
0.774330 129.160698 0.920175 129.160698
0.762707 127.221938 0.912321 127.221938
0.749307 124.986875 0.902728 124.986875
0.734204 122.467535 0.891282 122.467535
0.717484 119.678746 0.877899 119.678746
0.699255 116.637939 0.862527 116.637939
0.679632 113.364872 0.845140 113.364872
0.658748 109.881307 0.825740 109.881307
0.636742 106.210628 0.804391 106.210628
0.613762 102.377430 0.781225 102.377430
0.589959 98.407079 0.756478 98.407079
0.565488 94.325282 0.730493 94.325282
0.540503 90.157646 0.703624 90.157646
0.515153 85.929275 0.676126 85.929275
0.489585 81.664397 0.648153 81.664397
0.463936 77.386040 0.619861 77.386040
0.438335 73.115762 0.591406 73.115762
0.412902 68.873446 0.562944 68.873446
0.387745 64.677162 0.534624 64.677162
0.362961 60.543096 0.506590 60.543096
0.338636 56.485546 0.478971 56.485546
0.314844 52.516975 0.451835 52.516975
0.291650 48.648124 0.425133 48.648124
0.269108 44.888166 0.398789 44.888166
0.247267 41.244894 0.372733 41.244894
0.226164 37.724936 0.346904 37.724936
0.205835 34.333967 0.321214 34.333967
0.186309 31.076936 0.295551 31.076936
0.167612 27.958259 0.269969 27.958259
0.149769 24.981997 0.244689 24.981997
0.132803 22.151996 0.219907 22.151996
0.116736 19.471982 0.195789 19.471982
0.101590 16.945607 0.172495 16.945607
0.087387 14.576449 0.150170 14.576449
0.074147 12.367957 0.128929 12.367957
0.061889 10.323354 0.108864 10.323354
0.050631 8.445490 0.090042 8.445490
0.040387 6.736674 0.072510 6.736674
0.031165 5.198468 0.056292 5.198468
0.022970 3.831484 0.041393 3.831484
0.015798 2.635164 0.027854 2.635164
0.009638 1.607587 0.016218 1.607587
0.004468 0.745296 0.007009 0.745296
0.000259 0.043156 0.000222 0.043156
-0.003032 -0.505729 -0.004541 -0.505729
-0.005456 -0.910056 -0.007750 -0.910056
-0.007076 -1.180288 -0.009789 -1.180288
-0.007965 -1.328565 -0.010879 -1.328565
-0.008205 -1.368540 -0.011169 -1.368540
-0.007884 -1.315154 -0.010777 -1.315154
-0.007100 -1.184356 -0.009806 -1.184356
-0.005952 -0.992760 -0.008358 -0.992760
-0.004540 -0.757276 -0.006517 -0.757276
-0.002966 -0.494702 -0.004386 -0.494702
-0.001327 -0.221305 -0.002077 -0.221305
0.000285 0.047595 0.000292 0.047595
0.001787 0.298023 0.002610 0.298023
0.003104 0.517720 0.004703 0.517720
0.004175 0.696460 0.006459 0.696460
0.004954 0.826310 0.007770 0.826310
0.005406 0.901817 0.008529 0.901817
0.005516 0.920114 0.008706 0.920114
0.005281 0.880941 0.008313 0.880941
0.004716 0.786576 0.007358 0.786576
0.003847 0.641679 0.005905 0.641679
0.002716 0.453056 0.004064 0.453056
0.001375 0.229338 0.001955 0.229338
-0.000116 -0.019393 -0.000300 -0.019393
-0.001691 -0.282033 -0.002583 -0.282033
-0.003279 -0.546926 -0.004802 -0.546926
-0.004810 -0.802345 -0.006865 -0.802345
-0.006217 -1.036975 -0.008690 -1.036975
-0.007436 -1.240378 -0.010212 -1.240378
-0.008414 -1.403423 -0.011392 -1.403423
-0.009104 -1.518658 -0.012203 -1.518658
-0.009476 -1.580622 -0.012630 -1.580622
-0.009509 -1.586069 -0.012665 -1.586069
-0.009197 -1.534111 -0.012307 -1.534111
-0.008551 -1.426257 -0.011550 -1.426257
-0.007592 -1.266366 -0.010395 -1.266366
-0.006358 -1.060493 -0.008860 -1.060493
-0.004896 -0.816658 -0.006981 -0.816658
-0.003264 -0.544526 -0.004802 -0.544526
-0.001529 -0.255021 -0.002381 -0.255021
0.000240 0.040112 0.000218 0.040112
0.001971 0.328780 0.002888 0.328780
0.003591 0.599033 0.005493 0.599033
0.005033 0.839552 0.007904 0.839552
0.006236 1.040114 0.010015 1.040114
0.007146 1.192018 0.011655 1.192018
0.007724 1.288445 0.012645 1.288445
0.007942 1.324757 0.012987 1.324757
0.007786 1.298699 0.012677 1.298699
0.007257 1.210508 0.011724 1.210508
0.006372 1.062933 0.010173 1.062933
0.005163 0.861134 0.008099 0.861134
0.003672 0.612507 0.005617 0.612507
0.001957 0.326395 0.002872 0.326395
0.000082 0.013735 0.000000 0.013735
-0.001879 -0.313370 -0.002865 -0.313370
-0.003850 -0.642127 -0.005600 -0.642127
-0.005753 -0.959562 -0.008109 -0.959562
-0.007512 -1.253037 -0.010307 -1.253037
-0.009057 -1.510763 -0.012155 -1.510763
-0.010325 -1.722280 -0.013629 -1.722280
-0.011264 -1.878888 -0.014694 -1.878888
-0.011834 -1.974009 -0.015317 -1.974009
-0.012011 -2.003475 -0.015496 -2.003475
-0.011785 -1.965714 -0.015235 -1.965714
-0.011162 -1.861839 -0.014539 -1.861839
-0.010165 -1.695625 -0.013416 -1.695625
-0.008833 -1.473389 -0.011873 -1.473389
-0.007217 -1.203758 -0.009928 -1.203758
-0.005380 -0.897349 -0.007609 -0.897349
-0.003395 -0.566363 -0.004961 -0.566363
-0.001344 -0.224118 -0.002078 -0.224118
0.000692 0.115477 0.000925 0.115477
0.002629 0.438464 0.003931 0.438464
0.004385 0.731395 0.006812 0.731395
0.005886 0.981873 0.009376 0.981873
0.007069 1.179057 0.011437 1.179057
0.007878 1.314113 0.012898 1.314113
0.008277 1.380584 0.013684 1.380584
0.008241 1.374682 0.013579 1.374682
0.007766 1.295471 0.012677 1.295471
0.006864 1.144940 0.011072 1.144940
0.005563 0.927969 0.008808 0.927969
0.003910 0.652175 0.006022 0.652175
0.001964 0.327660 0.002888 0.327660
-0.000200 -0.033351 -0.000413 -0.033351
-0.002500 -0.416945 -0.003727 -0.416945
-0.004844 -0.808036 -0.006912 -0.808036
-0.007140 -1.190921 -0.009835 -1.190921
-0.009292 -1.549868 -0.012409 -1.549868
-0.011209 -1.869714 -0.014595 -1.869714
-0.012808 -2.136439 -0.016357 -2.136439
-0.014015 -2.337707 -0.017660 -2.337707
-0.014768 -2.463343 -0.018466 -2.463343
-0.015022 -2.505737 -0.018741 -2.505737
-0.014749 -2.460153 -0.018463 -2.460153
-0.013938 -2.324928 -0.017613 -2.324928
-0.012599 -2.101560 -0.016172 -2.101560
-0.010759 -1.794683 -0.014126 -1.794683
-0.008465 -1.411919 -0.011457 -1.411919
-0.005777 -0.963619 -0.008125 -0.963619
-0.002773 -0.462507 -0.004114 -0.462507
0.000460 0.076769 0.000572 0.076769
0.003826 0.638157 0.005905 0.638157
0.007223 1.204769 0.011724 1.204769
0.010548 1.759488 0.017723 1.759488
0.013702 2.285570 0.023670 2.285570
0.016590 2.767248 0.029259 2.767248
0.019126 3.190280 0.034177 3.190280
0.021237 3.542449 0.038215 3.542449
0.022865 3.813989 0.041262 3.813989
0.023968 3.997903 0.043266 3.997903
0.024521 4.090195 0.044259 4.090195
0.024520 4.089976 0.044259 4.089976
0.023977 3.999453 0.043269 3.999453
0.022924 3.823813 0.041325 3.823813
0.021408 3.570986 0.038500 3.570986
0.019492 3.251312 0.034879 3.251312
0.017249 2.877118 0.030562 2.877118
0.014761 2.462229 0.025762 2.462229
0.012119 2.021425 0.020721 2.021425
0.009411 1.569867 0.015672 1.569867
0.006730 1.122520 0.010848 1.122520
0.004158 0.693593 0.006434 0.693593
0.001775 0.296010 0.002575 0.296010
-0.000354 -0.059050 -0.000656 -0.059050
-0.002173 -0.362542 -0.003282 -0.362542
-0.003644 -0.607850 -0.005325 -0.607850
-0.004742 -0.790978 -0.006809 -0.790978
-0.005459 -0.910624 -0.007750 -0.910624
-0.005804 -0.968147 -0.008173 -0.968147
-0.005800 -0.967411 -0.008171 -0.967411
-0.005483 -0.914528 -0.007769 -0.914528
-0.004901 -0.817497 -0.007006 -0.817497
-0.004111 -0.685762 -0.005951 -0.685762
-0.003176 -0.529696 -0.004676 -0.529696
-0.002159 -0.360048 -0.003261 -0.360048
-0.001123 -0.187353 -0.001789 -0.187353
-0.000128 -0.021344 -0.000342 -0.021344
0.000777 0.129618 0.001018 0.129618
0.001553 0.259071 0.002220 0.259071
0.002176 0.362920 0.003195 0.362920
0.002637 0.439813 0.003931 0.439813
0.002946 0.491437 0.004429 0.491437
0.003134 0.522691 0.004728 0.522691
0.003248 0.541748 0.004910 0.541748
0.003357 0.559994 0.005091 0.559994
0.003548 0.591855 0.005412 0.591855


==> 180501_TMECH_Results_Ankle_Running_TradeOff.dat <==
LinearEnergyDissipated LinearPeakPower GeneralEnergyDissipated GeneralPeakPower GeneralCVXPeakPower
-11.550469 -1.926770 -12.348795 2.706472 3.117455
-11.550469 -1.926770 -12.346720 0.848832 1.338159
-11.550469 -1.926770 -12.343950 -0.239017 0.355023
-11.550469 -1.926770 -12.337288 -1.869506 -1.199381
-11.550469 -1.926770 -12.322747 -4.201805 -3.394179
-11.550469 -1.926770 -12.285938 -7.881332 -7.021510
-11.550469 -1.926770 -12.201836 -13.033418 -12.400348
-11.550469 -1.926770 -12.002287 -20.963253 -20.637325
-11.354167 -3.290557 -11.873327 -24.412051 -24.439152
-10.849897 -6.608258 -11.857168 -24.412393 -24.439152
-10.358869 -9.586292 -11.824796 -24.412169 -24.439152
-9.841713 -12.451059 -11.770517 -24.412126 -24.439152
-9.418070 -14.586094 -11.687618 -24.410671 -24.439152
-8.969019 -16.637589 -11.613950 -24.408778 -24.439152
-8.534571 -18.409707 -11.428199 -24.416633 -24.439152
-8.305750 -19.257622 -11.084603 -24.419512 -24.439152
-7.910635 -20.576246 -10.664476 -24.167804 -24.439152
-7.710076 -21.174778 -9.564968 -24.435591 -24.439152
-7.513225 -21.714560 -7.779404 -23.876375 -24.439152
-7.231912 -22.401952 -7.601310 -23.764869 -24.439152
-7.011706 -22.868356 -7.601309 -23.764766 -24.439152
-6.944633 -23.000321 -7.601309 -23.764745 -24.439152
-6.762328 -23.323853 -7.601307 -23.764620 -24.439152
-6.583562 -23.597881 -7.601307 -23.764532 -24.439152
-6.408297 -23.824212 -7.601304 -23.764452 -24.439152
-6.408297 -23.824212 -7.601298 -23.764258 -24.439152
-6.236460 -24.004603 -7.601275 -23.763994 -24.439152
-6.233782 -24.007334 -7.601294 -23.763818 -24.439152
-6.233782 -24.007334 -7.600981 -23.761364 -24.439152
-5.426155 -24.276560 -6.459380 -23.100148 -24.439488


==> 180501_TMECH_Results_Ankle_WalkingAndRunning_ElasticElement.dat <==
ElongationLinear75Kg torqueElasticLinear75kg elongationGeneral75kg torqueElasticGeneral75kg
-0.003158 -0.486998 -0.006906 -0.486998
-0.006439 -0.993007 -0.014106 -0.993007
-0.009909 -1.528143 -0.021771 -1.528143
-0.013465 -2.076428 -0.029391 -2.076428
-0.016991 -2.620218 -0.036786 -2.620218
-0.020366 -3.140701 -0.044122 -3.140701
-0.023464 -3.618451 -0.051050 -3.618451
-0.026159 -4.033995 -0.057176 -4.033995
-0.028327 -4.368393 -0.062139 -4.368393
-0.029854 -4.603797 -0.065641 -4.603797
-0.030633 -4.723971 -0.067419 -4.723971
-0.030573 -4.714752 -0.067257 -4.714752
-0.029598 -4.564446 -0.064996 -4.564446
-0.027651 -4.264127 -0.060539 -4.264127
-0.024692 -3.807849 -0.053866 -3.807849
-0.020704 -3.192761 -0.045018 -3.192761
-0.015687 -2.419113 -0.034081 -2.419113
-0.009663 -1.490174 -0.021106 -1.490174
-0.002672 -0.412054 -0.005918 -0.412054
0.005230 0.806550 0.010728 0.806550
0.013972 2.154675 0.028239 2.154675
0.023471 3.619469 0.045101 3.619469
0.033633 5.186598 0.060972 5.186598
0.044359 6.840677 0.076229 6.840677
0.055545 8.565700 0.091095 8.565700
0.067086 10.345460 0.105732 10.345460
0.078878 12.163944 0.120174 12.163944
0.090820 14.005680 0.134418 14.005680
0.102819 15.856050 0.148446 15.856050
0.114786 17.701536 0.162211 17.701536
0.126643 19.529914 0.175664 19.529914
0.138318 21.330390 0.188772 21.330390
0.149752 23.093670 0.201517 23.093670
0.160894 24.811986 0.213886 24.811986
0.171705 26.479070 0.225887 26.479070
0.182151 28.090082 0.237556 28.090082
0.192212 29.641519 0.248894 29.641519
0.201871 31.131088 0.259672 31.131088
0.211121 32.557570 0.269851 32.557570
0.219960 33.920681 0.279570 33.920681
0.228392 35.220930 0.288982 35.220930
0.236423 36.459486 0.298073 36.459486
0.244066 37.638057 0.306761 37.638057
0.251333 38.758787 0.315017 38.758787
0.258242 39.824167 0.322831 39.824167
0.264809 40.836963 0.330220 40.836963
0.271055 41.800164 0.337201 41.800164
0.277000 42.716937 0.343788 42.716937
0.282665 43.590599 0.350019 43.590599
0.288073 44.424590 0.355941 44.424590
0.293247 45.222453 0.361578 45.222453
0.298210 45.987812 0.366963 45.987812
0.302986 46.724348 0.372129 46.724348
0.307599 47.435765 0.377094 47.435765
0.312074 48.125760 0.381885 48.125760
0.316433 48.797974 0.386538 48.797974
0.320699 49.455948 0.391093 49.455948
0.324896 50.103066 0.395553 50.103066
0.329042 50.742509 0.399928 50.742509
0.333158 51.377199 0.404246 51.377199
0.337260 52.009757 0.408534 52.009757
0.341363 52.642473 0.412820 52.642473
0.345479 53.277281 0.417124 53.277281
0.349619 53.915761 0.421463 53.915761
0.353791 54.559149 0.425849 54.559149
0.358001 55.208377 0.430289 55.208377
0.362254 55.864127 0.434785 55.864127
0.366551 56.526901 0.439334 56.526901
0.370897 57.197111 0.443932 57.197111
0.375294 57.875176 0.448571 57.875176
0.379746 58.561628 0.453244 58.561628
0.384256 59.257215 0.457941 59.257215
0.388833 59.963004 0.462678 59.963004
0.393485 60.680459 0.467476 60.680459
0.398226 61.411520 0.472359 61.411520
0.403071 62.158638 0.477352 62.158638
0.408039 62.924796 0.482478 62.924796
0.413153 63.713494 0.487758 63.713494
0.418439 64.528704 0.493210 64.528704
0.423926 65.374789 0.498847 65.374789
0.429643 66.256397 0.504690 66.256397
0.435621 67.178330 0.510796 67.178330
0.441892 68.145390 0.517210 68.145390
0.448486 69.162212 0.523960 69.162212
0.455430 70.233097 0.531053 70.233097
0.462749 71.361841 0.538508 71.361841
0.470464 72.551582 0.546383 72.551582
0.478590 73.804662 0.554718 73.804662
0.487135 75.122520 0.563528 75.122520
0.496104 76.505614 0.572805 76.505614
0.505492 77.953381 0.582515 77.953381
0.515290 79.464236 0.592601 79.464236
0.525479 81.035608 0.602986 81.035608
0.536039 82.664011 0.613678 82.664011
0.546940 84.345145 0.624788 84.345145
0.558151 86.074022 0.636261 86.074022
0.569636 87.845103 0.648018 87.845103
0.581355 89.652440 0.659969 89.652440
0.593270 91.489814 0.672022 91.489814
0.605338 93.350851 0.684085 93.350851
0.617518 95.229112 0.696069 95.229112
0.629767 97.118144 0.707921 97.118144
0.642045 99.011490 0.719599 99.011490
0.654308 100.902643 0.731061 100.902643
0.666514 102.784955 0.742269 102.784955
0.678617 104.651494 0.753185 104.651494
0.690571 106.494853 0.763777 106.494853
0.702321 108.306923 0.773993 108.306923
0.713810 110.078643 0.783777 110.078643
0.724971 111.799739 0.793081 111.799739
0.735727 113.458461 0.801867 113.458461
0.745991 115.041349 0.810112 115.041349
0.755664 116.533044 0.817807 116.533044
0.764633 117.916149 0.824870 117.916149
0.772771 119.171180 0.831148 119.171180
0.779939 120.276602 0.836524 120.276602
0.785985 121.208969 0.840935 121.208969
0.790746 121.943189 0.844369 121.943189
0.794051 122.452888 0.846783 122.452888
0.795725 122.710905 0.848084 122.710905
0.795588 122.689888 0.848041 122.689888
0.793468 122.362979 0.846465 122.362979
0.789199 121.704594 0.843281 121.704594
0.782628 120.691234 0.838393 120.691234
0.773622 119.302348 0.831663 119.302348
0.762071 117.521171 0.822842 117.521171
0.747899 115.335547 0.811706 115.335547
0.731059 112.738672 0.798127 112.738672
0.711548 109.729741 0.781871 109.729741
0.689401 106.314469 0.762778 106.314469
0.664701 102.505446 0.740675 102.505446
0.637576 98.322324 0.715443 98.322324
0.608197 93.791800 0.687085 93.791800
0.576783 88.947392 0.655718 88.947392
0.543593 83.829015 0.621758 83.829015
0.508922 78.482344 0.586127 78.482344
0.473099 72.957992 0.549442 72.957992
0.436478 67.310513 0.511891 67.310513
0.399430 61.597267 0.473688 61.597267
0.362338 55.877167 0.435068 55.877167
0.325585 50.209364 0.396251 50.209364
0.289547 44.651890 0.357424 44.651890
0.254585 39.260325 0.318880 39.260325
0.221036 34.086512 0.281360 34.086512
0.189202 29.177376 0.245649 29.177376
0.159350 24.573882 0.212260 24.573882
0.131702 20.310159 0.181233 20.310159
0.106430 16.412840 0.152473 16.412840
0.083655 12.900608 0.125815 12.900608
0.063445 9.783989 0.101130 9.783989
0.045816 7.065390 0.078187 7.065390
0.030733 4.739359 0.056608 4.739359
0.018112 2.793090 0.035862 2.793090
0.007828 1.207114 0.016065 1.207114
-0.000284 -0.043822 -0.000828 -0.043822
-0.006418 -0.989738 -0.014043 -0.989738
-0.010792 -1.664300 -0.023700 -1.664300
-0.013641 -2.103637 -0.029821 -2.103637
-0.015207 -2.345140 -0.033013 -2.345140
-0.015733 -2.426284 -0.034084 -2.426284
-0.015456 -2.383518 -0.033539 -2.383518
-0.014598 -2.251253 -0.031814 -2.251253
-0.013365 -2.060991 -0.029231 -2.060991
-0.011936 -1.840608 -0.026153 -1.840608
-0.010465 -1.613824 -0.022962 -1.613824
-0.009077 -1.399855 -0.019934 -1.399855
-0.007867 -1.213269 -0.017292 -1.213269
-0.006900 -1.064021 -0.015147 -1.064021
-0.006210 -0.957670 -0.013598 -0.957670
-0.005809 -0.895751 -0.012703 -0.895751
-0.005682 -0.876284 -0.012422 -0.876284
-0.005800 -0.894373 -0.012680 -0.894373
-0.006114 -0.942895 -0.013372 -0.942895
-0.006570 -1.013207 -0.014381 -1.013207
-0.007106 -1.095867 -0.015573 -1.095867
-0.007660 -1.181319 -0.016813 -1.181319
-0.008174 -1.260526 -0.017936 -1.260526
-0.008595 -1.325505 -0.018871 -1.325505
-0.008882 -1.369773 -0.019494 -1.369773
-0.009005 -1.388663 -0.019740 -1.388663
-0.008946 -1.379511 -0.019613 -1.379511
-0.008700 -1.341725 -0.019089 -1.341725
-0.008279 -1.276719 -0.018169 -1.276719
-0.007702 -1.187738 -0.016897 -1.187738
-0.007001 -1.079583 -0.015340 -1.079583
-0.006214 -0.958264 -0.013598 -0.958264
-0.005386 -0.830590 -0.011778 -0.830590
-0.004563 -0.703733 -0.009981 -0.703733
-0.003792 -0.584787 -0.008289 -0.584787
-0.003115 -0.480345 -0.006805 -0.480345
-0.002569 -0.396121 -0.005657 -0.396121
-0.002183 -0.336633 -0.004827 -0.336633
-0.001978 -0.304956 -0.004391 -0.304956
-0.001962 -0.302579 -0.004362 -0.302579
-0.002136 -0.329336 -0.004723 -0.329336
-0.002487 -0.383451 -0.005457 -0.383451
-0.002994 -0.461659 -0.006549 -0.461659
-0.003628 -0.559413 -0.007931 -0.559413
-0.004352 -0.671163 -0.009507 -0.671163
-0.005127 -0.790678 -0.011193 -0.790678
-0.005910 -0.911403 -0.012919 -0.911403
-0.006659 -1.026831 -0.014571 -1.026831
-0.007333 -1.130856 -0.016066 -1.130856
-0.007899 -1.218111 -0.017334 -1.218111
-0.008328 -1.284245 -0.018288 -1.284245
-0.008599 -1.326143 -0.018871 -1.326143
-0.008703 -1.342077 -0.019090 -1.342077
-0.008636 -1.331769 -0.018951 -1.331769
-0.008406 -1.296376 -0.018460 -1.296376
-0.008030 -1.238387 -0.017629 -1.238387
-0.007531 -1.161452 -0.016513 -1.161452
-0.006939 -1.070141 -0.015202 -1.070141
-0.006288 -0.969655 -0.013760 -0.969655
-0.005612 -0.865498 -0.012272 -0.865498
-0.004949 -0.763139 -0.010816 -0.763139
-0.004330 -0.667677 -0.009459 -0.667677
-0.003784 -0.583521 -0.008263 -0.583521
-0.003334 -0.514121 -0.007281 -0.514121
-0.002994 -0.461751 -0.006552 -0.461751
-0.002771 -0.427356 -0.006089 -0.427356
-0.002662 -0.410488 -0.005888 -0.410488
-0.002654 -0.409313 -0.005868 -0.409313
-0.002728 -0.420714 -0.006007 -0.420714
-0.002856 -0.440460 -0.006270 -0.440460
-0.003005 -0.463458 -0.006588 -0.463458
-0.003139 -0.484054 -0.006871 -0.484054
-0.003219 -0.496385 -0.007056 -0.496385
-0.003208 -0.494749 -0.007032 -0.494749
-0.003074 -0.473986 -0.006738 -0.473986
-0.002787 -0.429841 -0.006128 -0.429841
-0.002330 -0.359290 -0.005133 -0.359290
-0.001691 -0.260819 -0.003762 -0.260819
-0.000873 -0.134629 -0.002007 -0.134629
0.000112 0.017243 0.000050 0.017243
0.001238 0.190891 0.002402 0.190891
0.002468 0.380602 0.004957 0.380602
0.003755 0.579017 0.007599 0.579017
0.005041 0.777386 0.010224 0.777386
0.006263 0.965896 0.012724 0.965896
0.007354 1.134081 0.015065 1.134081
0.008244 1.271273 0.016936 1.271273
0.008865 1.367095 0.018120 1.367095
0.009156 1.411957 0.018816 1.411957
0.009062 1.397551 0.018544 1.397551
0.008542 1.317311 0.017463 1.317311
0.007566 1.166811 0.015482 1.166811
0.006122 0.944107 0.012447 0.944107
0.004215 0.649978 0.008513 0.649978
0.001868 0.288074 0.003714 0.288074
-0.000876 -0.135042 -0.002007 -0.135042
0.004117 0.634920 0.008372 0.634920
0.004755 0.733343 0.009639 0.733343
0.005823 0.897940 0.011772 0.897940
0.007464 1.151104 0.015254 1.151104
0.009831 1.516056 0.020258 1.516056
0.013074 2.016195 0.026736 2.016195
0.017343 2.674437 0.034649 2.674437
0.022777 3.512544 0.043964 3.512544
0.029508 4.550499 0.054659 4.550499
0.037649 5.805910 0.066719 5.805910
0.047295 7.293495 0.080138 7.293495
0.058521 9.024647 0.094918 9.024647
0.071376 11.007096 0.111066 11.007096
0.085886 13.244675 0.128595 13.244675
0.102049 15.737211 0.147521 15.737211
0.119838 18.480517 0.167863 18.480517
0.139201 21.466506 0.189639 21.466506
0.160061 24.683405 0.212866 24.683405
0.182320 28.116074 0.237556 28.116074
0.205861 31.746396 0.263718 31.746396
0.230550 35.553741 0.291353 35.553741
0.256240 39.515480 0.320411 39.515480
0.282775 43.607520 0.350019 43.607520
0.309993 47.804858 0.379641 47.804858
0.337729 52.082117 0.409242 52.082117
0.365820 56.414057 0.438777 56.414057
0.394105 60.776040 0.468191 60.776040
0.422432 65.144434 0.497420 65.144434
0.450656 69.496941 0.526393 69.496941
0.478643 73.812854 0.555031 73.812854
0.506269 78.073216 0.583251 78.073216
0.533425 82.260904 0.610966 82.260904
0.560009 86.360620 0.638087 86.360620
0.585936 90.358807 0.664525 90.358807
0.611126 94.243493 0.689910 94.243493
0.635512 98.004081 0.713584 98.004081
0.659032 101.631091 0.735551 101.631091
0.681629 105.115872 0.755865 105.115872
0.703251 108.450306 0.774613 108.450306
0.723847 111.626509 0.791928 111.626509
0.743366 114.636560 0.807923 114.636560
0.761754 117.472254 0.822526 117.472254
0.778956 120.124913 0.835759 120.124913
0.794910 122.585244 0.847492 122.585244
0.809552 124.843272 0.857745 124.843272
0.822813 126.888340 0.866567 126.888340
0.834621 128.709178 0.874012 128.709178
0.844898 130.294045 0.880142 130.294045
0.853567 131.630942 0.885024 131.630942
0.860550 132.707869 0.888731 132.707869
0.865772 133.513146 0.891340 133.513146
0.869161 134.035754 0.892929 134.035754
0.870652 134.265709 0.893581 134.265709
0.870190 134.194429 0.893375 134.194429
0.867730 133.815102 0.892278 133.815102
0.863242 133.123024 0.890114 133.123024
0.856712 132.115892 0.886725 132.115892
0.848140 130.794057 0.881982 130.794057
0.837549 129.160698 0.875793 129.160698
0.824977 127.221938 0.868023 127.221938
0.810483 124.986875 0.858349 124.986875
0.794146 122.467535 0.846783 122.467535
0.776062 119.678746 0.833361 119.678746
0.756344 116.637939 0.818119 116.637939
0.735120 113.364872 0.801096 113.364872
0.712530 109.881307 0.782328 109.881307
0.688728 106.210628 0.761857 106.210628
0.663871 102.377430 0.739723 102.377430
0.638125 98.407079 0.715973 98.407079
0.611657 94.325282 0.690654 94.325282
0.584631 90.157646 0.663832 90.157646
0.557212 85.929275 0.635936 85.929275
0.529557 81.664397 0.607506 81.664397
0.501813 77.386040 0.578953 77.386040
0.474123 73.115762 0.550480 73.115762
0.446613 68.873446 0.522204 68.873446
0.419402 64.677162 0.494213 64.677162
0.392595 60.543096 0.466538 60.543096
0.366283 56.485546 0.439194 56.485546
0.340549 52.516975 0.412180 52.516975
0.315461 48.648124 0.385480 48.648124
0.291079 44.888166 0.359059 44.888166
0.267454 41.244894 0.333006 41.244894
0.244629 37.724936 0.307548 37.724936
0.222640 34.333967 0.282913 34.333967
0.201520 31.076936 0.259271 31.076936
0.181297 27.958259 0.236670 27.958259
0.161997 24.981997 0.215121 24.981997
0.143646 22.151996 0.194610 22.151996
0.126267 19.471982 0.175092 19.471982
0.109885 16.945607 0.156499 16.945607
0.094522 14.576449 0.138738 14.576449
0.080201 12.367957 0.121745 12.367957
0.066942 10.323354 0.105510 10.323354
0.054765 8.445490 0.090011 8.445490
0.043684 6.736674 0.075201 6.736674
0.033710 5.198468 0.061009 5.198468
0.024845 3.831484 0.047329 3.831484
0.017088 2.635164 0.033963 2.635164
0.010424 1.607587 0.021114 1.607587
0.004833 0.745296 0.009856 0.745296
0.000280 0.043156 0.000441 0.043156
-0.003279 -0.505729 -0.007139 -0.505729
-0.005901 -0.910056 -0.012891 -0.910056
-0.007654 -1.180288 -0.016813 -1.180288
-0.008615 -1.328565 -0.018927 -1.328565
-0.008874 -1.368540 -0.019478 -1.368540
-0.008528 -1.315154 -0.018718 -1.315154
-0.007680 -1.184356 -0.016847 -1.184356
-0.006438 -0.992760 -0.014097 -0.992760
-0.004911 -0.757276 -0.010740 -0.757276
-0.003208 -0.494702 -0.007032 -0.494702
-0.001435 -0.221305 -0.003221 -0.221305
0.000309 0.047595 0.000465 0.047595
0.001933 0.298023 0.003844 0.298023
0.003357 0.517720 0.006793 0.517720
0.004516 0.696460 0.009181 0.696460
0.005358 0.826310 0.010904 0.826310
0.005848 0.901817 0.011894 0.901817
0.005967 0.920114 0.012122 0.920114
0.005713 0.880941 0.011571 0.880941
0.005101 0.786576 0.010356 0.786576
0.004161 0.641679 0.008435 0.641679
0.002938 0.453056 0.005917 0.453056
0.001487 0.229338 0.002930 0.229338
-0.000126 -0.019393 -0.000433 -0.019393
-0.001829 -0.282033 -0.004067 -0.282033
-0.003547 -0.546926 -0.007762 -0.546926
-0.005203 -0.802345 -0.011375 -0.802345
-0.006724 -1.036975 -0.014732 -1.036975
-0.008043 -1.240378 -0.017649 -1.240378
-0.009101 -1.403423 -0.019956 -1.403423
-0.009848 -1.518658 -0.021563 -1.518658
-0.010250 -1.580622 -0.022423 -1.580622
-0.010285 -1.586069 -0.022498 -1.586069
-0.009948 -1.534111 -0.021771 -1.534111
-0.009249 -1.426257 -0.020260 -1.426257
-0.008212 -1.266366 -0.018011 -1.266366
-0.006877 -1.060493 -0.015061 -1.060493
-0.005296 -0.816658 -0.011570 -0.816658
-0.003531 -0.544526 -0.007711 -0.544526
-0.001654 -0.255021 -0.003658 -0.255021
0.000260 0.040112 0.000373 0.040112
0.002132 0.328780 0.004261 0.328780
0.003884 0.599033 0.007870 0.599033
0.005444 0.839552 0.011047 0.839552
0.006745 1.040114 0.013775 1.040114
0.007730 1.192018 0.015831 1.192018
0.008355 1.288445 0.017112 1.288445
0.008590 1.324757 0.017620 1.324757
0.008421 1.298699 0.017283 1.298699
0.007850 1.210508 0.016076 1.210508
0.006893 1.062933 0.014053 1.062933
0.005584 0.861134 0.011333 0.861134
0.003972 0.612507 0.008039 0.612507
0.002117 0.326395 0.004226 0.326395
0.000089 0.013735 0.000000 0.013735
-0.002032 -0.313370 -0.004499 -0.313370
-0.004164 -0.642127 -0.009100 -0.642127
-0.006222 -0.959562 -0.013620 -0.959562
-0.008125 -1.253037 -0.017815 -1.253037
-0.009797 -1.510763 -0.021463 -1.510763
-0.011168 -1.722280 -0.024483 -1.722280
-0.012184 -1.878888 -0.026723 -1.878888
-0.012801 -1.974009 -0.028037 -1.974009
-0.012992 -2.003475 -0.028411 -2.003475
-0.012747 -1.965714 -0.027865 -1.965714
-0.012073 -1.861839 -0.026414 -1.861839
-0.010995 -1.695625 -0.024068 -1.695625
-0.009554 -1.473389 -0.020919 -1.473389
-0.007806 -1.203758 -0.017106 -1.203758
-0.005819 -0.897349 -0.012725 -0.897349
-0.003673 -0.566363 -0.008032 -0.566363
-0.001453 -0.224118 -0.003275 -0.224118
0.000749 0.115477 0.001362 0.115477
0.002843 0.438464 0.005710 0.438464
0.004743 0.731395 0.009639 0.731395
0.006367 0.981873 0.013018 0.981873
0.007646 1.179057 0.015683 1.179057
0.008521 1.314113 0.017452 1.314113
0.008952 1.380584 0.018253 1.380584
0.008914 1.374682 0.018126 1.374682
0.008401 1.295471 0.017241 1.295471
0.007424 1.144940 0.015243 1.144940
0.006017 0.927969 0.012341 0.927969
0.004229 0.652175 0.008574 0.652175
0.002125 0.327660 0.004247 0.327660
-0.000216 -0.033351 -0.000623 -0.033351
-0.002704 -0.416945 -0.005958 -0.416945
-0.005240 -0.808036 -0.011465 -0.808036
-0.007723 -1.190921 -0.016912 -1.190921
-0.010050 -1.549868 -0.022011 -1.549868
-0.012124 -1.869714 -0.026527 -1.869714
-0.013854 -2.136439 -0.030226 -2.136439
-0.015159 -2.337707 -0.032919 -2.337707
-0.015974 -2.463343 -0.034550 -2.463343
-0.016249 -2.505737 -0.035088 -2.505737
-0.015953 -2.460153 -0.034497 -2.460153
-0.015076 -2.324928 -0.032738 -2.324928
-0.013628 -2.101560 -0.029769 -2.101560
-0.011638 -1.794683 -0.025548 -1.794683
-0.009156 -1.411919 -0.020095 -1.411919
-0.006249 -0.963619 -0.013669 -0.963619
-0.002999 -0.462507 -0.006580 -0.462507
0.000498 0.076769 0.000854 0.076769
0.004138 0.638157 0.008400 0.638157
0.007812 1.204769 0.015984 1.204769
0.011409 1.759488 0.023315 1.759488
0.014821 2.285570 0.029938 2.285570
0.017944 2.767248 0.035662 2.767248
0.020688 3.190280 0.040456 3.190280
0.022971 3.542449 0.044292 3.542449
0.024732 3.813989 0.047169 3.813989
0.025925 3.997903 0.049086 3.997903
0.026523 4.090195 0.050036 4.090195
0.026522 4.089976 0.050034 4.089976
0.025935 3.999453 0.049121 3.999453
0.024796 3.823813 0.047329 3.823813
0.023156 3.570986 0.044684 3.570986
0.021083 3.251312 0.041192 3.251312
0.018657 2.877118 0.036874 2.877118
0.015966 2.462229 0.031951 2.462229
0.013108 2.021425 0.026736 2.021425
0.010180 1.569867 0.020843 1.569867
0.007279 1.122520 0.014870 1.122520
0.004498 0.693593 0.009158 0.693593
0.001919 0.296010 0.003844 0.296010
-0.000383 -0.059050 -0.000986 -0.059050
-0.002351 -0.362542 -0.005171 -0.362542
-0.003942 -0.607850 -0.008604 -0.607850
-0.005129 -0.790978 -0.011197 -0.790978
-0.005905 -0.910624 -0.012899 -0.910624
-0.006278 -0.968147 -0.013725 -0.968147
-0.006273 -0.967411 -0.013721 -0.967411
-0.005930 -0.914528 -0.012969 -0.914528
-0.005301 -0.817497 -0.011586 -0.817497
-0.004447 -0.685762 -0.009713 -0.685762
-0.003435 -0.529696 -0.007503 -0.529696
-0.002335 -0.360048 -0.005145 -0.360048
-0.001215 -0.187353 -0.002766 -0.187353
-0.000138 -0.021344 -0.000488 -0.021344
0.000841 0.129618 0.001562 0.129618
0.001680 0.259071 0.003308 0.259071
0.002353 0.362920 0.004706 0.362920
0.002852 0.439813 0.005750 0.439813
0.003187 0.491437 0.006454 0.491437
0.003389 0.522691 0.006863 0.522691
0.003513 0.541748 0.007132 0.541748
0.003631 0.559994 0.007369 0.559994
0.003838 0.591855 0.007795 0.591855


==> 180501_TMECH_Results_Ankle_WalkingAndRunning_TradeOff.dat <==
LinearEnergyDissipated LinearPeakPower GeneralEnergyDissipated GeneralPeakPower GeneralCVXPeakPower
-4.074586 -1.923161 -4.558647 2.692276 3.132428
-4.074586 -1.923161 -4.558384 0.756531 1.279817
-4.074586 -1.923161 -4.558054 -0.356267 0.310065
-4.074586 -1.923161 -4.557316 -1.847460 -1.087149
-4.074586 -1.923161 -4.556170 -2.951616 -2.499113
-4.074586 -1.923161 -4.553597 -4.957805 -4.543127
-4.074586 -1.923161 -4.548169 -7.782537 -7.336130
-4.074586 -1.923161 -4.536736 -11.586512 -11.090693
-4.074586 -1.923161 -4.511283 -16.994231 -16.514493
-4.074586 -1.923161 -4.457487 -23.965265 -23.864320
-4.074586 -1.923161 -4.449672 -24.409173 -24.439152
-4.074586 -1.923161 -4.444653 -24.409388 -24.439152
-4.074586 -1.923161 -4.434166 -24.409739 -24.439152
-4.074586 -1.923161 -4.416175 -24.409314 -24.439152
-4.074586 -1.923161 -4.389850 -24.409689 -24.439152
-4.074586 -1.923161 -4.342233 -24.410095 -24.439152
-4.074586 -1.923161 -4.292203 -24.408158 -24.439152
-4.074586 -1.923161 -4.197753 -24.415942 -24.439152
-4.074586 -1.923161 -4.025242 -24.420107 -24.439152
-4.074586 -1.923161 -3.810012 -23.681433 -24.439152
-3.910129 -4.987255 -3.019928 -24.441775 -24.439152
-3.728992 -8.132983 -2.686912 -23.890627 -24.439152
-3.550291 -10.996641 -2.603657 -23.780599 -24.439152
-3.342327 -14.025694 -2.603657 -23.780567 -24.439152
-3.203126 -15.852539 -2.603656 -23.780470 -24.439152
-3.061325 -17.551856 -2.603656 -23.780354 -24.439152
-2.908721 -19.189826 -2.603655 -23.780389 -24.439152
-2.834559 -19.911431 -2.603644 -23.779522 -24.439152
-2.690486 -21.169191 -2.603653 -23.780202 -24.439152
-1.883897 -24.272175 -2.262577 -22.328693 -24.441555


==> 180501_TMECH_Results_Ankle_Walking_ElasticElement.dat <==
ElongationLinear75Kg torqueElasticLinear75kg elongationGeneral75kg torqueElasticGeneral75kg
-0.001001 -0.486998 -0.002724 -0.486998
-0.002041 -0.993007 -0.005026 -0.993007
-0.003141 -1.528143 -0.007248 -1.528143
-0.004268 -2.076428 -0.008836 -2.076428
-0.005386 -2.620218 -0.009832 -2.620218
-0.006455 -3.140701 -0.011032 -3.140701
-0.007437 -3.618451 -0.012529 -3.618451
-0.008292 -4.033995 -0.014235 -4.033995
-0.008979 -4.368393 -0.016108 -4.368393
-0.009463 -4.603797 -0.017771 -4.603797
-0.009710 -4.723971 -0.019103 -4.723971
-0.009691 -4.714752 -0.019004 -4.714752
-0.009382 -4.564446 -0.017530 -4.564446
-0.008765 -4.264127 -0.015388 -4.264127
-0.007827 -3.807849 -0.013226 -3.807849
-0.006562 -3.192761 -0.011227 -3.192761
-0.004972 -2.419113 -0.009487 -2.419113
-0.003063 -1.490174 -0.007061 -1.490174
-0.000847 -0.412054 -0.002326 -0.412054
0.001658 0.806550 0.004405 0.806550
0.004429 2.154675 0.012146 2.154675
0.007440 3.619469 0.020329 3.619469
0.010661 5.186598 0.029126 5.186598
0.014061 6.840677 0.037931 6.840677
0.017606 8.565700 0.046999 8.565700
0.021264 10.345460 0.056211 10.345460
0.025002 12.163944 0.065287 12.163944
0.028788 14.005680 0.074025 14.005680
0.032591 15.856050 0.082506 15.856050
0.036384 17.701536 0.090936 17.701536
0.040142 19.529914 0.099215 19.529914
0.043843 21.330390 0.107120 21.330390
0.047467 23.093670 0.114819 23.093670
0.050999 24.811986 0.122002 24.811986
0.054426 26.479070 0.128989 26.479070
0.057737 28.090082 0.135773 28.090082
0.060926 29.641519 0.142028 29.641519
0.063988 31.131088 0.147734 31.131088
0.066920 32.557570 0.153218 32.557570
0.069722 33.920681 0.158433 33.920681
0.072394 35.220930 0.163338 35.220930
0.074940 36.459486 0.167980 36.459486
0.077362 37.638057 0.172325 37.638057
0.079666 38.758787 0.176638 38.758787
0.081856 39.824167 0.180537 39.824167
0.083937 40.836963 0.184071 40.836963
0.085917 41.800164 0.187709 41.800164
0.087802 42.716937 0.191134 42.716937
0.089597 43.590599 0.194219 43.590599
0.091312 44.424590 0.197023 44.424590
0.092951 45.222453 0.199791 45.222453
0.094525 45.987812 0.202577 45.987812
0.096039 46.724348 0.205376 46.724348
0.097501 47.435765 0.207975 47.435765
0.098919 48.125760 0.210203 48.125760
0.100301 48.797974 0.212347 48.797974
0.101653 49.455948 0.214681 49.455948
0.102983 50.103066 0.217058 50.103066
0.104298 50.742509 0.219290 50.742509
0.105602 51.377199 0.221391 51.377199
0.106902 52.009757 0.223508 52.009757
0.108203 52.642473 0.225606 52.642473
0.109508 53.277281 0.227735 53.277281
0.110820 53.915761 0.229826 53.915761
0.112142 54.559149 0.231918 54.559149
0.113477 55.208377 0.233978 55.208377
0.114825 55.864127 0.236092 55.864127
0.116187 56.526901 0.238358 56.526901
0.117565 57.197111 0.240693 57.197111
0.118958 57.875176 0.243037 57.875176
0.120369 58.561628 0.245282 58.561628
0.121799 59.257215 0.247366 59.257215
0.123250 59.963004 0.249361 59.963004
0.124724 60.680459 0.251484 60.680459
0.126227 61.411520 0.253734 61.411520
0.127763 62.158638 0.256170 62.158638
0.129337 62.924796 0.258691 62.924796
0.130958 63.713494 0.261203 63.713494
0.132634 64.528704 0.263673 64.528704
0.134373 65.374789 0.266124 65.374789
0.136185 66.256397 0.268727 66.256397
0.138080 67.178330 0.271489 67.178330
0.140068 68.145390 0.274302 68.145390
0.142158 69.162212 0.277291 69.162212
0.144359 70.233097 0.280478 70.233097
0.146679 71.361841 0.283678 71.361841
0.149125 72.551582 0.286934 72.551582
0.151700 73.804662 0.290478 73.804662
0.154409 75.122520 0.294229 75.122520
0.157252 76.505614 0.297986 76.505614
0.160228 77.953381 0.301787 77.953381
0.163333 79.464236 0.305794 79.464236
0.166563 81.035608 0.309795 81.035608
0.169910 82.664011 0.313999 82.664011
0.173365 84.345145 0.318318 84.345145
0.176919 86.074022 0.322542 86.074022
0.180559 87.845103 0.326632 87.845103
0.184274 89.652440 0.330740 89.652440
0.188051 91.489814 0.335081 91.489814
0.191876 93.350851 0.339383 93.350851
0.195737 95.229112 0.343486 95.229112
0.199619 97.118144 0.347453 97.118144
0.203511 99.011490 0.351435 99.011490
0.207398 100.902643 0.355207 100.902643
0.211267 102.784955 0.359082 102.784955
0.215104 104.651494 0.362897 104.651494
0.218892 106.494853 0.366550 106.494853
0.222617 108.306923 0.370051 108.306923
0.226259 110.078643 0.373479 110.078643
0.229796 111.799739 0.376934 111.799739
0.233206 113.458461 0.380246 113.458461
0.236459 115.041349 0.383363 115.041349
0.239525 116.533044 0.386338 116.533044
0.242368 117.916149 0.389060 117.916149
0.244948 119.171180 0.391557 119.171180
0.247220 120.276602 0.393827 120.276602
0.249136 121.208969 0.395731 121.208969
0.250645 121.943189 0.397236 121.943189
0.251693 122.452888 0.398275 122.452888
0.252223 122.710905 0.398800 122.710905
0.252180 122.689888 0.398748 122.689888
0.251508 122.362979 0.398074 122.362979
0.250155 121.704594 0.396724 121.704594
0.248072 120.691234 0.394677 120.691234
0.245217 119.302348 0.391893 119.302348
0.241556 117.521171 0.388271 117.521171
0.237064 115.335547 0.383899 115.335547
0.231726 112.738672 0.378775 112.738672
0.225542 109.729741 0.372919 109.729741
0.218522 106.314469 0.366133 106.314469
0.210693 102.505446 0.358572 102.505446
0.202094 98.322324 0.349973 98.322324
0.192782 93.791800 0.340176 93.791800
0.182825 88.947392 0.329124 88.947392
0.172304 83.829015 0.316727 83.829015
0.161315 78.482344 0.303029 78.482344
0.149960 72.957992 0.288061 72.957992
0.138352 67.310513 0.271886 67.310513
0.126609 61.597267 0.254598 61.597267
0.114851 55.877167 0.236346 55.877167
0.103202 50.209364 0.217386 50.209364
0.091779 44.651890 0.198024 44.651890
0.080697 39.260325 0.178498 39.260325
0.070062 34.086512 0.159030 34.086512
0.059972 29.177376 0.139813 29.177376
0.050510 24.573882 0.121060 24.573882
0.041746 20.310159 0.102889 20.310159
0.033735 16.412840 0.085473 16.412840
0.026516 12.900608 0.068943 12.900608
0.020110 9.783989 0.053553 9.783989
0.014522 7.065390 0.039442 7.065390
0.009741 4.739359 0.026756 4.739359
0.005741 2.793090 0.015761 2.793090
0.002481 1.207114 0.006628 1.207114
-0.000090 -0.043822 -0.000360 -0.043822
-0.002034 -0.989738 -0.005009 -0.989738
-0.003421 -1.664300 -0.007655 -1.664300
-0.004324 -2.103637 -0.008879 -2.103637
-0.004820 -2.345140 -0.009342 -2.345140
-0.004987 -2.426284 -0.009489 -2.426284
-0.004899 -2.383518 -0.009421 -2.383518
-0.004627 -2.251253 -0.009189 -2.251253
-0.004236 -2.060991 -0.008784 -2.060991
-0.003783 -1.840608 -0.008220 -1.840608
-0.003317 -1.613824 -0.007529 -1.613824
-0.002877 -1.399855 -0.006767 -1.399855
-0.002494 -1.213269 -0.006009 -1.213269
-0.002187 -1.064021 -0.005347 -1.064021
-0.001968 -0.957670 -0.004884 -0.957670
-0.001841 -0.895751 -0.004634 -0.895751
-0.001801 -0.876284 -0.004503 -0.876284
-0.001838 -0.894373 -0.004605 -0.894373
-0.001938 -0.942895 -0.004859 -0.942895
-0.002083 -1.013207 -0.005103 -1.013207
-0.002252 -1.095867 -0.005483 -1.095867
-0.002428 -1.181319 -0.005863 -1.181319
-0.002591 -1.260526 -0.006223 -1.260526
-0.002724 -1.325505 -0.006464 -1.325505
-0.002815 -1.369773 -0.006657 -1.369773
-0.002854 -1.388663 -0.006730 -1.388663
-0.002835 -1.379511 -0.006685 -1.379511
-0.002758 -1.341725 -0.006547 -1.341725
-0.002624 -1.276719 -0.006263 -1.276719
-0.002441 -1.187738 -0.005917 -1.187738
-0.002219 -1.079583 -0.005415 -1.079583
-0.001970 -0.958264 -0.004898 -0.958264
-0.001707 -0.830590 -0.004306 -0.830590
-0.001446 -0.703733 -0.003779 -0.703733
-0.001202 -0.584787 -0.003193 -0.584787
-0.000987 -0.480345 -0.002684 -0.480345
-0.000814 -0.396121 -0.002212 -0.396121
-0.000692 -0.336633 -0.001919 -0.336633
-0.000627 -0.304956 -0.001701 -0.304956
-0.000622 -0.302579 -0.001683 -0.302579
-0.000677 -0.329336 -0.001897 -0.329336
-0.000788 -0.383451 -0.002178 -0.383451
-0.000949 -0.461659 -0.002592 -0.461659
-0.001150 -0.559413 -0.003065 -0.559413
-0.001380 -0.671163 -0.003626 -0.671163
-0.001625 -0.790678 -0.004141 -0.790678
-0.001873 -0.911403 -0.004705 -0.911403
-0.002111 -1.026831 -0.005162 -1.026831
-0.002324 -1.130856 -0.005637 -1.130856
-0.002504 -1.218111 -0.006034 -1.218111
-0.002640 -1.284245 -0.006312 -1.284245
-0.002726 -1.326143 -0.006474 -1.326143
-0.002759 -1.342077 -0.006562 -1.342077
-0.002737 -1.331769 -0.006491 -1.331769
-0.002665 -1.296376 -0.006353 -1.296376
-0.002545 -1.238387 -0.006123 -1.238387
-0.002387 -1.161452 -0.005797 -1.161452
-0.002200 -1.070141 -0.005377 -1.070141
-0.001993 -0.969655 -0.004976 -0.969655
-0.001779 -0.865498 -0.004481 -0.865498
-0.001569 -0.763139 -0.004011 -0.763139
-0.001372 -0.667677 -0.003600 -0.667677
-0.001199 -0.583521 -0.003166 -0.583521
-0.001057 -0.514121 -0.002871 -0.514121
-0.000949 -0.461751 -0.002602 -0.461751
-0.000878 -0.427356 -0.002426 -0.427356
-0.000844 -0.410488 -0.002304 -0.410488
-0.000841 -0.409313 -0.002293 -0.409313
-0.000865 -0.420714 -0.002394 -0.420714
-0.000905 -0.440460 -0.002498 -0.440460
-0.000953 -0.463458 -0.002612 -0.463458
-0.000995 -0.484054 -0.002702 -0.484054
-0.001020 -0.496385 -0.002783 -0.496385
-0.001017 -0.494749 -0.002775 -0.494749
-0.000974 -0.473986 -0.002654 -0.473986
-0.000884 -0.429841 -0.002436 -0.429841
-0.000738 -0.359290 -0.002048 -0.359290
-0.000536 -0.260819 -0.001490 -0.260819
-0.000277 -0.134629 -0.000844 -0.134629
0.000035 0.017243 -0.000000 0.017243
0.000392 0.190891 0.000913 0.190891
0.000782 0.380602 0.001846 0.380602
0.001190 0.579017 0.003020 0.579017
0.001598 0.777386 0.004140 0.777386
0.001985 0.965896 0.005374 0.965896
0.002331 1.134081 0.006351 1.134081
0.002613 1.271273 0.007061 1.271273
0.002810 1.367095 0.007688 1.367095
0.002902 1.411957 0.008102 1.411957
0.002873 1.397551 0.007947 1.397551
0.002708 1.317311 0.007323 1.317311
0.002398 1.166811 0.006488 1.166811
0.001941 0.944107 0.005223 0.944107
0.001336 0.649978 0.003418 0.649978
0.000592 0.288074 0.001418 0.288074
-0.000278 -0.135042 -0.000880 -0.135042


==> 180501_TMECH_Results_Ankle_Walking_TradeOff.dat <==
LinearEnergyDissipated LinearPeakPower GeneralEnergyDissipated GeneralPeakPower GeneralCVXPeakPower
-3.720155 106.481533 -4.327954 187.021987 113.110023
-3.720155 106.481533 -4.325852 182.469524 99.862259
-3.720155 106.481533 -4.323757 179.779033 95.155479
-3.720155 106.481533 -4.318481 175.609853 87.504721
-3.720155 106.481533 -4.307643 169.396573 77.248062
-3.720155 106.481533 -4.289637 161.137467 66.501753
-3.720155 106.481533 -4.241877 149.524251 48.329139
-3.720155 106.481533 -4.147632 132.368998 24.214787
-3.720155 106.481533 -4.001116 107.873557 0.681482
-3.720155 106.481533 -3.708818 71.784315 -30.489335
-3.720155 106.481533 -3.290170 30.079600 -58.516194
-3.720155 106.481533 -3.127020 13.243093 -66.070699
-3.452161 80.330007 -3.082964 2.812539 -66.078769
-3.142931 51.345679 -3.013046 -9.976729 -66.078769
-2.791739 19.746710 -2.916346 -17.029826 -66.078769
-2.422922 -12.152042 -2.565193 -38.987467 -66.078769
-2.174496 -29.072839 -2.486907 -42.131848 -66.078769
-2.106245 -31.586030 -2.208253 -48.878964 -66.078769
-1.713146 -45.639709 -2.170022 -49.446049 -66.078769
-1.377958 -57.019344 -2.138481 -49.648933 -66.078769
-1.203513 -62.650318 -2.039545 -50.149579 -66.078769
-1.138629 -64.641196 -2.039545 -50.149604 -66.078769
-1.113076 -65.381314 -2.039544 -50.149615 -66.078769
-1.105972 -65.572745 -2.039544 -50.149630 -66.078769
-1.103972 -65.621985 -2.039543 -50.149640 -66.078769
-1.103009 -65.643317 -2.039542 -50.149892 -66.078769
-1.102383 -65.656175 -2.039539 -50.150061 -66.078769
-1.102037 -65.663084 -2.039539 -50.149318 -66.078769
-1.101050 -65.681835 -2.039529 -50.151727 -66.078769
-1.062196 -65.987184 -1.606435 -65.913430 -66.078769


==> JouleHeating_PositionM.dat <==
Time PositionM
0.000000 -70.148112
0.001327 -70.098885
0.002653 -69.952710
0.003980 -69.710170
0.005307 -69.372249
0.006633 -68.940312
0.007960 -68.416092
0.009286 -67.801662
0.010613 -67.099417
0.011940 -66.312033
0.013266 -65.442464
0.014593 -64.493889
0.015920 -63.469681
0.017246 -62.373370
0.018573 -61.208614
0.019899 -59.979161
0.021226 -58.688816
0.022553 -57.341405
0.023879 -55.940753
0.025206 -54.490657
0.026533 -52.994844
0.027859 -51.456962
0.029186 -49.880548
0.030513 -48.269019
0.031839 -46.625648
0.033166 -44.953559
0.034492 -43.255706
0.035819 -41.534884
0.037146 -39.793702
0.038472 -38.034593
0.039799 -36.259807
0.041126 -34.471416
0.042452 -32.671310
0.043779 -30.861207
0.045106 -29.042655
0.046432 -27.217038
0.047759 -25.385586
0.049085 -23.549377
0.050412 -21.709349
0.051739 -19.866309
0.053065 -18.020943
0.054392 -16.173822
0.055719 -14.325416
0.057045 -12.476102
0.058372 -10.626175
0.059698 -8.775858
0.061025 -6.925312
0.062352 -5.074648
0.063678 -3.223937
0.065005 -1.373220
0.066332 0.477482
0.067658 2.328155
0.068985 4.178783
0.070312 6.029338
0.071638 7.879767
0.072965 9.729985
0.074291 11.579859
0.075618 13.429202
0.076945 15.277762
0.078271 17.125208
0.079598 18.971123
0.080925 20.814993
0.082251 22.656194
0.083578 24.493988
0.084905 26.327506
0.086231 28.155745
0.087558 29.977555
0.088884 31.791634
0.090211 33.596517
0.091538 35.390573
0.092864 37.171999
0.094191 38.938814
0.095518 40.688855
0.096844 42.419779
0.098171 44.129060
0.099497 45.813993
0.100824 47.471697
0.102151 49.099128
0.103477 50.693080
0.104804 52.250201
0.106131 53.767006
0.107457 55.239895
0.108784 56.665172
0.110111 58.039070
0.111437 59.357762
0.112764 60.617424
0.114090 61.814230
0.115417 62.944398
0.116744 64.004219
0.118070 64.990096
0.119397 65.898572
0.120724 66.726373
0.122050 67.470424
0.123377 68.127915
0.124704 68.696312
0.126030 69.173383
0.127357 69.557229
0.128683 69.846304
0.130010 70.039440
0.131337 70.135856
0.132663 70.135178
0.133990 70.037430
0.135317 69.842981
0.136643 69.552609
0.137970 69.167491
0.139296 68.689178
0.140623 68.119579
0.141950 67.460930
0.143276 66.715772
0.144603 65.886916
0.145930 64.977443
0.147256 63.990628
0.148583 62.929928
0.149910 61.798940
0.151236 60.601373
0.152563 59.341006
0.153889 58.021661
0.155216 56.647161
0.156543 55.221326
0.157869 53.747920
0.159196 52.230634
0.160523 50.673060
0.161849 49.078680
0.163176 47.450839
0.164503 45.792738
0.165829 44.107417
0.167156 42.397750
0.168482 40.666441
0.169809 38.916012
0.171136 37.148803
0.172462 35.366976
0.173789 33.572510
0.175116 31.767210
0.176442 29.952707
0.177769 28.130468
0.179095 26.301797
0.180422 24.467847
0.181749 22.629627
0.183075 20.788007
0.184402 18.943732
0.185729 17.097430
0.187055 15.249620
0.188382 13.400723
0.189709 11.551075
0.191035 9.700933
0.192362 7.850488
0.193688 5.999874
0.195015 4.149183
0.196342 2.298466
0.197668 0.447755
0.198995 -1.402934
0.200322 -3.253587
0.201648 -5.104185
0.202975 -6.954688
0.204302 -8.805028
0.205628 -10.655097
0.206955 -12.504737
0.208281 -14.353729
0.209608 -16.201784
0.210935 -18.048528
0.212261 -19.893497
0.213588 -21.736123
0.214915 -23.575728
0.216241 -25.411507
0.217568 -27.242527
0.218894 -29.067712
0.220221 -30.885837
0.221548 -32.695519
0.222874 -34.495211
0.224201 -36.283198
0.225528 -38.057586
0.226854 -39.816303
0.228181 -41.557099
0.229508 -43.277538
0.230834 -44.975004
0.232161 -46.646702
0.233487 -48.289670
0.234814 -49.900781
0.236141 -51.476755
0.237467 -53.014172
0.238794 -54.509485
0.240121 -55.959046
0.241447 -57.359119
0.242774 -58.705903
0.244101 -59.995570
0.245427 -61.224290
0.246754 -62.388256
0.248080 -63.483718
0.249407 -64.507018
0.250734 -65.454625
0.252060 -66.323169
0.253387 -67.109473
0.254714 -67.810585
0.256040 -68.423834
0.257367 -68.946833
0.258693 -69.377510
0.260020 -69.714141
0.261347 -69.955367
0.262673 -70.100214
0.264000 -70.148112


==> JouleHeating_TorqueElastic.dat <==
Elongation TorqueElastic
-4.759386 -155.049175
-4.711554 -150.439251
-4.663721 -145.912838
-4.615888 -141.476318
-4.568056 -137.129277
-4.520223 -132.871099
-4.472390 -128.701307
-4.424558 -124.618841
-4.376725 -120.622633
-4.328892 -116.712738
-4.281060 -112.886718
-4.233227 -109.146128
-4.185394 -105.488282
-4.137562 -101.912507
-4.089729 -98.417846
-4.041896 -95.003642
-3.994064 -91.670345
-3.946231 -88.414950
-3.898398 -85.236233
-3.850566 -82.136730
-3.802733 -79.110672
-3.754900 -76.162373
-3.707068 -73.285750
-3.659235 -70.484459
-3.611402 -67.754547
-3.563570 -65.094629
-3.515737 -62.507920
-3.467904 -59.989594
-3.420072 -57.538968
-3.372239 -55.156063
-3.324406 -52.841453
-3.276574 -50.592043
-3.228741 -48.407032
-3.180908 -46.285595
-3.133076 -44.226887
-3.085243 -42.230202
-3.037410 -40.295772
-2.989578 -38.421244
-2.941745 -36.605721
-2.893913 -34.848296
-2.846080 -33.148050
-2.798247 -31.504059
-2.750415 -29.915390
-2.702582 -28.381105
-2.654749 -26.900262
-2.606917 -25.471915
-2.559084 -24.095113
-2.511251 -22.768905
-2.463419 -21.492338
-2.415586 -20.264458
-2.367753 -19.084307
-2.319921 -17.950932
-2.272088 -16.863377
-2.224255 -15.820685
-2.176423 -14.821902
-2.128590 -13.866073
-2.080757 -12.952246
-2.032925 -12.079468
-1.985092 -11.246786
-1.937259 -10.453252
-1.889427 -9.697915
-1.841594 -8.979828
-1.793761 -8.298515
-1.745929 -7.652681
-1.698096 -7.041245
-1.650263 -6.463258
-1.602431 -5.917776
-1.554598 -5.403854
-1.506765 -4.920547
-1.458933 -4.466913
-1.411100 -4.042010
-1.363267 -3.644898
-1.315435 -3.274636
-1.267602 -2.930284
-1.219769 -2.610904
-1.171937 -2.315698
-1.124104 -2.043932
-1.076272 -1.794284
-1.028439 -1.565815
-0.980606 -1.357586
-0.932774 -1.168661
-0.884941 -0.998101
-0.837108 -0.844970
-0.789276 -0.708330
-0.741443 -0.587244
-0.693610 -0.480774
-0.645778 -0.387984
-0.597945 -0.308033
-0.550112 -0.240034
-0.502280 -0.182857
-0.454447 -0.135565
-0.406614 -0.097219
-0.358782 -0.066883
-0.310949 -0.043618
-0.263116 -0.026488
-0.215284 -0.014553
-0.167451 -0.006876
-0.119618 -0.002520
-0.071786 -0.000547
-0.023953 -0.000026
0.023880 0.000024
0.071712 0.000551
0.119545 0.002493
0.167378 0.006786
0.215210 0.014369
0.263043 0.026180
0.310876 0.043154
0.358708 0.066230
0.406541 0.096344
0.454374 0.134433
0.502206 0.181440
0.550039 0.238543
0.597872 0.306477
0.645704 0.386176
0.693537 0.478578
0.741369 0.584618
0.789202 0.705232
0.837035 0.841356
0.884867 0.993925
0.932700 1.163877
0.980533 1.352145
1.028365 1.559668
1.076198 1.787475
1.124031 2.036816
1.171863 2.308261
1.219696 2.602747
1.267529 2.921211
1.315361 3.264590
1.363194 3.633823
1.411027 4.029849
1.458859 4.453607
1.506692 4.906038
1.554525 5.388084
1.602357 5.900688
1.650190 6.444793
1.698023 7.021519
1.745855 7.632095
1.793688 8.277026
1.841521 8.957260
1.889353 9.673742
1.937186 10.427422
1.985019 11.219249
2.032851 12.050176
2.080684 12.921154
2.128517 13.833139
2.176349 14.787085
2.224182 15.783949
2.272015 16.824690
2.319847 17.910266
2.367680 19.041637
2.415513 20.219763
2.463345 21.445605
2.511178 22.720122
2.559011 24.044276
2.606843 25.419025
2.654676 26.845326
2.702508 28.324137
2.750341 29.856408
2.798174 31.443090
2.846006 33.085127
2.893839 34.783459
2.941672 36.539019
2.989504 38.352731
3.037337 40.225512
3.085170 42.158267
3.133002 44.151889
3.180835 46.207767
3.228668 48.327795
3.276500 50.511504
3.324333 52.759729
3.372166 55.073277
3.419998 57.452932
3.467831 59.902368
3.515664 62.420086
3.563496 65.006350
3.611329 67.663347
3.659162 70.393204
3.706994 73.193710
3.754827 76.069070
3.802660 79.017967
3.850492 82.042427
3.898325 85.142572
3.946158 88.320814
3.993990 91.575660
4.041823 94.910415
4.089656 98.325375
4.137488 101.820706
4.185321 105.397628
4.233154 109.057121
4.280986 112.799881
4.328819 116.627110
4.376652 120.540422
4.424484 124.539420
4.472317 128.625616
4.520149 132.800156
4.567982 137.063438
4.615815 141.417238
4.663647 145.862165
4.711480 150.400117
4.759313 155.039273


==> JouleHeating_TorqueMotor.dat <==
Time TorqueMotor
0.000000 0.008753
0.001327 0.031074
0.002653 0.036847
0.003980 0.042162
0.005307 0.047165
0.006633 0.051905
0.007960 0.056410
0.009286 0.060695
0.010613 0.064765
0.011940 0.068616
0.013266 0.072245
0.014593 0.075648
0.015920 0.078825
0.017246 0.081778
0.018573 0.084510
0.019899 0.087022
0.021226 0.089314
0.022553 0.091387
0.023879 0.093242
0.025206 0.094881
0.026533 0.096307
0.027859 0.097524
0.029186 0.098535
0.030513 0.099347
0.031839 0.099965
0.033166 0.100397
0.034492 0.100649
0.035819 0.100733
0.037146 0.100659
0.038472 0.100436
0.039799 0.100077
0.041126 0.099593
0.042452 0.098997
0.043779 0.098299
0.045106 0.097513
0.046432 0.096651
0.047759 0.095725
0.049085 0.094746
0.050412 0.093726
0.051739 0.092676
0.053065 0.091607
0.054392 0.090529
0.055719 0.089450
0.057045 0.088380
0.058372 0.087325
0.059698 0.086292
0.061025 0.085286
0.062352 0.084313
0.063678 0.083375
0.065005 0.082475
0.066332 0.081614
0.067658 0.080792
0.068985 0.080008
0.070312 0.079261
0.071638 0.078546
0.072965 0.077860
0.074291 0.077198
0.075618 0.076554
0.076945 0.075920
0.078271 0.075289
0.079598 0.074653
0.080925 0.074003
0.082251 0.073329
0.083578 0.072622
0.084905 0.071872
0.086231 0.071069
0.087558 0.070202
0.088884 0.069261
0.090211 0.068236
0.091538 0.067117
0.092864 0.065895
0.094191 0.064561
0.095518 0.063106
0.096844 0.061522
0.098171 0.059802
0.099497 0.057940
0.100824 0.055932
0.102151 0.053771
0.103477 0.051455
0.104804 0.048979
0.106131 0.046342
0.107457 0.043544
0.108784 0.040586
0.110111 0.037468
0.111437 0.034194
0.112764 0.030770
0.114090 0.027204
0.115417 0.023506
0.116744 0.019689
0.118070 0.015772
0.119397 0.011771
0.120724 0.007705
0.122050 0.003594
0.123377 -0.000538
0.124704 -0.004661
0.126030 -0.008733
0.127357 -0.012707
0.128683 -0.016556
0.130010 -0.020352
0.131337 -0.023477
0.132663 -0.025702
0.133990 -0.033652
0.135317 -0.039608
0.136643 -0.044761
0.137970 -0.049566
0.139296 -0.054148
0.140623 -0.058528
0.141950 -0.062705
0.143276 -0.066669
0.144603 -0.070413
0.145930 -0.073934
0.147256 -0.077229
0.148583 -0.080301
0.149910 -0.083150
0.151236 -0.085778
0.152563 -0.088186
0.153889 -0.090375
0.155216 -0.092345
0.156543 -0.094097
0.157869 -0.095633
0.159196 -0.096955
0.160523 -0.098069
0.161849 -0.098979
0.163176 -0.099691
0.164503 -0.100213
0.165829 -0.100553
0.167156 -0.100720
0.168482 -0.100723
0.169809 -0.100573
0.171136 -0.100281
0.172462 -0.099858
0.173789 -0.099318
0.175116 -0.098671
0.176442 -0.097929
0.177769 -0.097106
0.179095 -0.096213
0.180422 -0.095261
0.181749 -0.094264
0.183075 -0.093231
0.184402 -0.092174
0.185729 -0.091102
0.187055 -0.090025
0.188382 -0.088952
0.189709 -0.087891
0.191035 -0.086848
0.192362 -0.085831
0.193688 -0.084843
0.195015 -0.083890
0.196342 -0.082973
0.197668 -0.082095
0.198995 -0.081252
0.200322 -0.080446
0.201648 -0.079678
0.202975 -0.078945
0.204302 -0.078243
0.205628 -0.077567
0.206955 -0.076912
0.208281 -0.076272
0.209608 -0.075638
0.210935 -0.075003
0.212261 -0.074359
0.213588 -0.073696
0.214915 -0.073005
0.216241 -0.072275
0.217568 -0.071498
0.218894 -0.070663
0.220221 -0.069758
0.221548 -0.068775
0.222874 -0.067703
0.224201 -0.066533
0.225528 -0.065256
0.226854 -0.063862
0.228181 -0.062344
0.229508 -0.060693
0.230834 -0.058904
0.232161 -0.056969
0.233487 -0.054884
0.234814 -0.052645
0.236141 -0.050247
0.237467 -0.047690
0.238794 -0.044971
0.240121 -0.042090
0.241447 -0.039048
0.242774 -0.035847
0.244101 -0.032493
0.245427 -0.028992
0.246754 -0.025353
0.248080 -0.021588
0.249407 -0.017712
0.250734 -0.013744
0.252060 -0.009702
0.253387 -0.005604
0.254714 -0.001469
0.256040 0.002682
0.257367 0.006825
0.258693 0.010920
0.260020 0.014896
0.261347 0.018563
0.262673 0.021330
0.264000 0.008753


==> NonlinearResults_CostFn_TotalEnergy.dat <==
Time Elongation LoadPosition MotorPosition TorqueElastic TorqueLoad TorqueMotor
0.000000 3.087140 1.570690 -33.361882 155.000000 -155.000000 -2.836267
1.321421 3.082656 1.568764 -33.305639 154.430347 -154.430347 -2.828771
2.642842 3.073716 1.564694 -33.198489 153.231650 -153.231650 -2.816805
3.964263 3.060389 1.558492 -33.041747 151.416590 -151.416590 -2.799547
5.285684 3.042414 1.550181 -32.829132 149.007238 -149.007238 -2.777649
6.607104 3.019043 1.539795 -32.543446 146.032309 -146.032309 -2.753321
7.928525 2.990564 1.527375 -32.190159 142.526869 -142.526869 -2.726563
9.249946 2.959040 1.512966 -31.813612 138.531308 -138.531308 -2.692558
10.571367 2.922389 1.496625 -31.366795 134.090827 -134.090827 -2.657224
11.892788 2.884016 1.478411 -30.923321 129.254399 -129.254399 -2.611892
13.214209 2.839566 1.458390 -30.385882 124.073993 -124.073993 -2.569317
14.535630 2.795715 1.436633 -29.899804 118.603480 -118.603480 -2.511124
15.857051 2.740396 1.413216 -29.197969 112.897759 -112.897759 -2.473575
17.178472 2.691140 1.388217 -28.664301 107.011858 -107.011858 -2.405297
18.499893 2.635124 1.361718 -28.014930 101.000053 -101.000053 -2.345599
19.821313 2.570495 1.333803 -27.207213 94.915075 -94.915075 -2.302140
21.142734 2.513183 1.304557 -26.589777 88.807422 -88.807422 -2.224852
22.464155 2.444273 1.274066 -25.744557 82.724740 -82.724740 -2.176051
23.785576 2.376648 1.242414 -24.953139 76.711315 -76.711315 -2.114579
25.106997 2.313826 1.209688 -24.291034 70.807687 -70.807687 -2.028217
26.428418 2.240526 1.175971 -23.420219 65.050354 -65.050354 -1.971376
27.749839 2.167172 1.141344 -22.568232 59.471558 -59.471558 -1.908774
29.071260 2.091924 1.105886 -21.692847 54.099228 -54.099228 -1.847988
30.392681 2.022172 1.069674 -20.954962 48.956981 -48.956981 -1.761136
31.714101 1.945359 1.032781 -20.076712 44.064122 -44.064122 -1.697597
33.035522 1.871799 0.995277 -19.283492 39.435879 -39.435879 -1.617398
34.356943 1.791290 0.957226 -18.349409 35.083534 -35.083534 -1.563773
35.678364 1.720117 0.918690 -17.631387 31.014709 -31.014709 -1.467424
36.999785 1.641159 0.879728 -16.751483 27.233602 -27.233602 -1.403797
38.321206 1.561390 0.840390 -15.861981 23.741268 -23.741268 -1.343739
39.642627 1.483181 0.800728 -15.013987 20.535963 -20.535963 -1.276309
40.964048 1.409766 0.760783 -14.277615 17.613412 -17.613412 -1.184066
42.285469 1.330315 0.720598 -13.413778 14.967196 -14.967196 -1.123621
43.606889 1.254485 0.680208 -12.634101 12.588824 -12.588824 -1.044177
44.928310 1.172092 0.639644 -11.713842 10.468349 -10.468349 -1.005014
46.249731 1.100012 0.598936 -11.023658 8.594158 -8.594158 -0.904736
47.571152 1.019566 0.558109 -10.152042 6.953844 -6.953844 -0.859804
48.892573 0.941122 0.517184 -9.326624 5.533577 -5.533577 -0.805635
50.213994 0.863490 0.476180 -8.520834 4.319015 -4.319015 -0.749590
51.535415 0.786261 0.435112 -7.725267 3.295108 -3.295108 -0.694556
52.856836 0.713906 0.393994 -7.038052 2.446749 -2.446749 -0.600023
54.178257 0.638539 0.352837 -6.285429 1.757512 -1.757512 -0.533748
55.499678 0.565117 0.311650 -5.576263 1.211034 -1.211034 -0.448204
56.821098 0.489981 0.270441 -4.829896 0.791528 -0.791528 -0.382636
58.142519 0.410726 0.229214 -3.993271 0.482775 -0.482775 -0.374829
59.463940 0.336875 0.187975 -3.275815 0.268606 -0.268606 -0.300327
60.785361 0.262633 0.146726 -2.549945 0.131197 -0.131197 -0.229604
62.106782 0.187552 0.105469 -1.805835 0.077710 -0.077710 -0.172610
63.428203 0.114181 0.064209 -1.099381 0.047309 -0.047309 -0.088071
64.749624 0.040809 0.022949 -0.392928 0.016909 -0.016909 -0.003533
66.071045 -0.032739 -0.018313 0.317367 -0.013493 0.013493 0.078660
67.392466 -0.106508 -0.059577 1.032477 -0.043897 0.043897 0.157913
68.713886 -0.180277 -0.100841 1.747588 -0.074300 0.074300 0.237166
70.035307 -0.254777 -0.142104 2.478799 -0.118095 0.118095 0.301153
71.356728 -0.330185 -0.183362 3.230113 -0.249966 0.249966 0.347632
72.678149 -0.404702 -0.224614 3.961944 -0.455122 0.455122 0.415403
73.999570 -0.480073 -0.265855 4.712794 -0.752721 0.752721 0.472842
75.320991 -0.555570 -0.307081 5.466748 -1.158998 1.158998 0.531310
76.642412 -0.628118 -0.348287 6.156286 -1.690120 1.690120 0.629411
77.963833 -0.707004 -0.389464 6.985872 -2.363324 2.363324 0.655940
79.285254 -0.785020 -0.430605 7.797143 -3.193774 3.193774 0.700651
80.606675 -0.861714 -0.471696 8.580396 -4.198066 4.198066 0.763964
81.928095 -0.937941 -0.512727 9.354708 -5.391646 5.391646 0.834568
83.249516 -1.014714 -0.553679 10.142774 -6.789497 6.789497 0.902987
84.570937 -1.092222 -0.594536 10.949108 -8.406109 8.406109 0.968265
85.892358 -1.165826 -0.635274 11.672130 -10.255281 10.255281 1.062953
87.213779 -1.243747 -0.675871 12.493283 -12.349611 12.349611 1.128479
88.535200 -1.317552 -0.716296 13.227635 -14.700700 14.700700 1.221116
89.856621 -1.396778 -0.756519 14.085704 -17.318889 17.318889 1.280788
91.178042 -1.480115 -0.796503 15.039476 -20.212617 20.212617 1.319081
92.499463 -1.558004 -0.836209 15.879500 -23.388592 23.388592 1.389440
93.820883 -1.632443 -0.875592 16.650739 -26.851301 26.851301 1.476977
95.142304 -1.713749 -0.914604 17.581186 -30.602676 30.602676 1.528593
96.463725 -1.787666 -0.953193 18.358405 -34.642004 34.642004 1.614886
97.785146 -1.864821 -0.991302 19.217423 -38.965335 38.965335 1.683160
99.106567 -1.940783 -1.028870 20.062079 -43.565426 43.565426 1.753923
100.427988 -2.016212 -1.065832 20.908359 -48.431353 48.431353 1.823305
101.749409 -2.088946 -1.102119 21.710197 -53.548308 53.548308 1.899442
103.070830 -2.158810 -1.137659 22.465319 -58.897372 58.897372 1.981443
104.392251 -2.233748 -1.172375 23.350215 -64.455422 64.455422 2.037224
105.713671 -2.307616 -1.206189 24.231395 -70.194966 70.194966 2.091021
107.035092 -2.370995 -1.239020 24.903454 -76.084233 76.084233 2.176168
108.356513 -2.437726 -1.270784 25.672729 -82.087183 82.087183 2.240074
109.677934 -2.505675 -1.301398 26.494109 -88.163727 88.163727 2.290665
110.999355 -2.566081 -1.330775 27.176738 -94.269989 94.269989 2.357225
112.320776 -2.627613 -1.358830 27.913232 -100.358700 100.358700 2.409087
113.642197 -2.685816 -1.385478 28.607440 -106.379687 106.379687 2.460408
114.963618 -2.736870 -1.410635 29.177159 -112.280466 112.280466 2.521937
116.285039 -2.791349 -1.434220 29.856831 -118.006944 118.006944 2.559899
117.606460 -2.834890 -1.456154 30.332188 -123.504180 123.504180 2.617126
118.927880 -2.879510 -1.476360 30.869306 -128.717244 128.717244 2.656783
120.249301 -2.922534 -1.494767 31.410856 -133.592147 133.592147 2.686759
121.570722 -2.956268 -1.511310 31.789080 -138.076708 138.076708 2.727261
122.892143 -2.988349 -1.525926 32.173313 -142.121599 142.121599 2.756798
124.213564 -3.016134 -1.538560 32.506629 -145.681187 145.681187 2.781989
125.534985 -3.039481 -1.549165 32.786949 -148.714468 148.714468 2.802723
126.856406 -3.059791 -1.557700 33.045999 -151.185859 151.185859 2.816000
128.177827 -3.073049 -1.564130 33.196219 -153.065809 153.065809 2.829259
129.499248 -3.082560 -1.568429 33.310870 -154.331581 154.331581 2.836011
130.820668 -3.087645 -1.570566 33.375751 -154.963073 154.963073 2.838133
132.142089 -3.087645 -1.570566 33.375751 -154.963073 154.963073 2.835337
133.463510 -3.082559 -1.568429 33.310863 -154.331561 154.331561 2.827951
134.784931 -3.073049 -1.564129 33.196244 -153.065708 153.065708 2.815778
136.106352 -3.059783 -1.557699 33.045858 -151.185585 151.185585 2.796862
137.427773 -3.039464 -1.549163 32.786612 -148.713901 148.713901 2.778941
138.749194 -3.016153 -1.538557 32.507123 -145.680176 145.680176 2.753068
140.070615 -2.988288 -1.525920 32.172106 -142.119995 142.119995 2.723246
141.392036 -2.956328 -1.511301 31.790594 -138.074345 138.074345 2.688757
142.713457 -2.922386 -1.494755 31.407882 -133.588875 133.588875 2.644024
144.034877 -2.879301 -1.476343 30.865068 -128.712935 128.712935 2.610648
145.356298 -2.834717 -1.456132 30.328860 -123.498722 123.498722 2.567155
146.677719 -2.791602 -1.434193 29.863000 -118.000267 118.000267 2.504497
147.999140 -2.737194 -1.410602 29.185018 -112.272533 112.272533 2.463516
149.320561 -2.685245 -1.385438 28.595757 -106.370512 106.370512 2.401608
150.641982 -2.626935 -1.358783 27.899345 -100.348343 100.348343 2.348184
151.963403 -2.566637 -1.330721 27.190148 -94.258551 94.258551 2.289943
153.284824 -2.504788 -1.301337 26.475925 -88.151354 88.151354 2.226196
154.606245 -2.438422 -1.270716 25.689514 -82.074056 82.074056 2.168444
155.927665 -2.371745 -1.238945 24.921584 -76.070564 76.070564 2.102735
157.249086 -2.306491 -1.206109 24.208411 -70.180989 70.180989 2.023023
158.570507 -2.234563 -1.172290 23.370006 -64.441380 64.441380 1.960953
159.891928 -2.159630 -1.137569 22.485330 -58.883521 58.883521 1.904396
161.213349 -2.087760 -1.102027 21.686132 -53.534885 53.534885 1.829810
162.534770 -2.016989 -1.065739 20.927508 -48.418588 48.418588 1.744938
163.856191 -1.939675 -1.028777 20.039760 -43.553530 43.553530 1.683489
165.177612 -1.863785 -0.991210 19.196658 -38.954480 38.954480 1.612424
166.499033 -1.788255 -0.953104 18.373323 -34.632324 34.632324 1.536633
167.820453 -1.713339 -0.914520 17.574003 -30.594278 30.594278 1.455188
169.141874 -1.632860 -0.875515 16.661586 -26.844233 26.844233 1.399658
170.463295 -1.557410 -0.836140 15.867922 -23.382879 23.382879 1.317677
171.784716 -1.480357 -0.796445 15.046064 -20.208215 20.208215 1.243158
173.106137 -1.396438 -0.756473 14.079216 -17.315747 17.315747 1.208525
174.427558 -1.317536 -0.716264 13.227988 -14.698724 14.698724 1.147356
175.748979 -1.243640 -0.675854 12.491310 -12.348670 12.348670 1.055908
177.070400 -1.165828 -0.635273 11.672195 -10.255231 10.255231 0.990209
178.391821 -1.092201 -0.594552 10.948286 -8.406790 8.406790 0.896473
179.713242 -1.014869 -0.553713 10.145437 -6.790734 6.790734 0.830479
181.034662 -0.938154 -0.512779 9.358266 -5.393276 5.393276 0.762197
182.356083 -0.861973 -0.471767 8.584542 -4.199928 4.199928 0.691840
183.677504 -0.785312 -0.430693 7.801614 -3.195723 3.195723 0.628782
184.998925 -0.707319 -0.389570 6.990475 -2.365248 2.365248 0.584178
186.320346 -0.628241 -0.348410 6.156285 -1.691882 1.691882 0.560058
187.641767 -0.555908 -0.307220 5.471135 -1.160562 1.160562 0.460318
188.963188 -0.480416 -0.266008 4.716973 -0.754020 0.754020 0.402223
190.284609 -0.404960 -0.224780 3.963952 -0.456123 0.456123 0.346678
191.606030 -0.330479 -0.183540 3.232663 -0.250684 0.250684 0.277773
192.927450 -0.255132 -0.142291 2.482505 -0.118624 0.118624 0.231009
194.248871 -0.180619 -0.101032 1.750904 -0.074441 0.074441 0.168576
195.570292 -0.106857 -0.059772 1.035861 -0.044041 0.044041 0.090335
196.891713 -0.033095 -0.018512 0.320819 -0.013640 0.013640 0.012095
198.213134 0.040456 0.022750 -0.389525 0.016762 -0.016762 -0.070163
199.534555 0.113834 0.064014 -1.096046 0.047166 -0.047166 -0.155689
200.855976 0.187213 0.105278 -1.802566 0.077569 -0.077569 -0.241215
202.177397 0.262274 0.146541 -2.546129 0.130671 -0.130671 -0.299850
203.498818 0.336592 0.187798 -3.273455 0.267893 -0.267893 -0.369992
204.820239 0.410481 0.229049 -3.991511 0.481783 -0.481783 -0.443823
206.141659 0.489628 0.270289 -4.825470 0.790242 -0.790242 -0.452860
207.463080 0.564972 0.311513 -5.576094 1.209401 -1.209401 -0.516643
208.784501 0.638193 0.352716 -6.280488 1.755705 -1.755705 -0.605176
210.105922 0.713853 0.393890 -7.039191 2.444806 -2.444806 -0.669291
211.427343 0.786246 0.435026 -7.726849 3.293161 -3.293161 -0.764518
212.748764 0.863218 0.476111 -8.516351 4.317148 -4.317148 -0.822170
214.070185 0.940900 0.517134 -9.322841 5.531970 -5.531970 -0.878288
215.391606 1.019408 0.558077 -10.149284 6.952655 -6.952655 -0.932454
216.713027 1.099934 0.598922 -11.022268 8.593551 -8.593551 -0.977275
218.034447 1.172085 0.639647 -11.713640 10.468488 -10.468488 -1.077848
219.355868 1.254610 0.680226 -12.636445 12.589867 -12.589867 -1.116643
220.677289 1.330561 0.720632 -13.418438 14.969290 -14.969290 -1.195995
221.998710 1.409574 0.760830 -14.272359 17.616685 -17.616685 -1.259234
223.320131 1.483690 0.800786 -15.023866 20.540501 -20.540501 -1.348317
224.641552 1.562032 0.840460 -15.874593 23.747131 -23.747131 -1.415517
225.962973 1.640693 0.879805 -16.739527 27.240815 -27.240815 -1.481100
227.284394 1.719557 0.918775 -17.617217 31.023255 -31.023255 -1.545269
228.605815 1.790643 0.957315 -18.333219 35.093339 -35.093339 -1.641848
229.927235 1.871074 0.995369 -19.265512 39.446856 -39.446856 -1.695772
231.248656 1.944570 1.032875 -20.057296 44.076118 -44.076118 -1.775888
232.570077 2.023391 1.069768 -20.979709 48.969823 -48.969823 -1.831295
233.891498 2.093047 1.105978 -21.715515 54.112712 -54.112712 -1.917978
235.212919 2.166297 1.141432 -22.547030 59.485442 -59.485442 -1.985652
236.534340 2.239662 1.176055 -23.399337 65.064400 -65.064400 -2.047381
237.855761 2.312991 1.209768 -24.270907 70.821648 -70.821648 -2.103197
239.177182 2.377746 1.242488 -24.975678 76.724939 -76.724939 -2.181286
240.498603 2.445284 1.274133 -25.765338 82.737797 -82.737797 -2.241667
241.820024 2.512526 1.304617 -26.574001 88.819704 -88.819704 -2.294463
243.141444 2.571298 1.333856 -27.223731 94.926403 -94.926403 -2.364622
244.462865 2.634629 1.361764 -28.003031 101.010286 -101.010286 -2.410236
245.784286 2.690728 1.388256 -28.654376 107.020899 -107.020899 -2.466923
247.105707 2.740637 1.413248 -29.202561 112.905557 -112.905557 -2.529769
248.427128 2.795456 1.436659 -29.893524 118.610024 -118.610024 -2.566102
249.748549 2.839372 1.458411 -30.381146 124.079326 -124.079326 -2.620061
251.069970 2.883877 1.478427 -30.919909 129.258593 -129.258593 -2.658760
252.391391 2.922294 1.496637 -31.364457 134.093995 -134.093995 -2.699582
253.712812 2.959136 1.512975 -31.815544 138.533580 -138.533580 -2.730212
255.034232 2.990623 1.527380 -32.191336 142.528402 -142.528402 -2.759654
256.355653 3.019025 1.539799 -32.542970 146.033263 -146.033263 -2.782044
257.677074 3.042406 1.550183 -32.828911 149.007767 -149.007767 -2.801503
258.998495 3.060386 1.558493 -33.041664 151.416838 -151.416838 -2.818132
260.319916 3.073716 1.564695 -33.198467 153.231738 -153.231738 -2.829958
261.641337 3.082656 1.568764 -33.305636 154.430363 -154.430363 -2.836526
262.962758 3.087140 1.570690 -33.361882 155.000000 -155.000000 -2.838733


==> TotalEnergyConsumption_PositionM.dat <==
Time PositionM
0.000000 -33.823465
0.001327 -33.793743
0.002653 -33.706084
0.003980 -33.560984
0.005307 -33.359267
0.006633 -33.102073
0.007960 -32.790841
0.009286 -32.427292
0.010613 -32.013403
0.011940 -31.551380
0.013266 -31.043646
0.014593 -30.492793
0.015920 -29.901562
0.017246 -29.272801
0.018573 -28.609445
0.019899 -27.914478
0.021226 -27.190905
0.022553 -26.441719
0.023879 -25.669883
0.025206 -24.878300
0.026533 -24.069786
0.027859 -23.247053
0.029186 -22.412691
0.030513 -21.569151
0.031839 -20.718736
0.033166 -19.863584
0.034492 -19.005667
0.035819 -18.146783
0.037146 -17.288549
0.038472 -16.432406
0.039799 -15.579613
0.041126 -14.731255
0.042452 -13.888242
0.043779 -13.051317
0.045106 -12.221059
0.046432 -11.397892
0.047759 -10.582089
0.049085 -9.773786
0.050412 -8.972985
0.051739 -8.179565
0.053065 -7.393293
0.054392 -6.613830
0.055719 -5.840742
0.057045 -5.073512
0.058372 -4.311544
0.059698 -3.554179
0.061025 -2.800699
0.062352 -2.050344
0.063678 -1.302313
0.065005 -0.555781
0.066332 0.190096
0.067658 0.936169
0.068985 1.683288
0.070312 2.432290
0.071638 3.183990
0.072965 3.939174
0.074291 4.698585
0.075618 5.462917
0.076945 6.232802
0.078271 7.008803
0.079598 7.791401
0.080925 8.580988
0.082251 9.377856
0.083578 10.182188
0.084905 10.994046
0.086231 11.813368
0.087558 12.639952
0.088884 13.473453
0.090211 14.313369
0.091538 15.159042
0.092864 16.009645
0.094191 16.864179
0.095518 17.721470
0.096844 18.580164
0.098171 19.438729
0.099497 20.295452
0.100824 21.148443
0.102151 21.995639
0.103477 22.834813
0.104804 23.663581
0.106131 24.479414
0.107457 25.279655
0.108784 26.061530
0.110111 26.822174
0.111437 27.558644
0.112764 28.267959
0.114090 28.947112
0.115417 29.593102
0.116744 30.202968
0.118070 30.773813
0.119397 31.302840
0.120724 31.787383
0.122050 32.224927
0.123377 32.613165
0.124704 32.950002
0.126030 33.233591
0.127357 33.462352
0.128683 33.635000
0.130010 33.750552
0.131337 33.808349
0.132663 33.808066
0.133990 33.749706
0.135317 33.633604
0.136643 33.460418
0.137970 33.231134
0.139296 32.947043
0.140623 32.609728
0.141950 32.221043
0.143276 31.783083
0.144603 31.298164
0.145930 30.768799
0.147256 30.197660
0.148583 29.587545
0.149910 28.941350
0.151236 28.262037
0.152563 27.552606
0.153889 26.816060
0.155216 26.055378
0.156543 25.273499
0.157869 24.473285
0.159196 23.657502
0.160523 22.828803
0.161849 21.989712
0.163176 21.142606
0.164503 20.289708
0.165829 19.433073
0.167156 18.574587
0.168482 17.715959
0.169809 16.858717
0.171136 16.004212
0.172462 15.153615
0.173789 14.307923
0.175116 13.467962
0.176442 12.634393
0.177769 11.807717
0.179095 10.988281
0.180422 10.176288
0.181749 9.371807
0.183075 8.574777
0.184402 7.785020
0.185729 7.002248
0.187055 6.226074
0.188382 5.456023
0.189709 4.691535
0.191035 3.931982
0.192362 3.176675
0.193688 2.424873
0.195015 1.675795
0.196342 0.928627
0.197668 0.182532
0.198995 -0.563338
0.200322 -1.309834
0.201648 -2.057801
0.202975 -2.808067
0.204302 -3.561434
0.205628 -4.318666
0.206955 -5.080485
0.208281 -5.847553
0.209608 -6.620470
0.210935 -7.399759
0.212261 -8.185859
0.213588 -8.979111
0.214915 -9.779756
0.216241 -10.587916
0.217568 -11.403594
0.218894 -12.226657
0.220221 -13.056834
0.221548 -13.893703
0.222874 -14.736684
0.224201 -15.585036
0.225528 -16.437846
0.226854 -17.294028
0.228181 -18.152320
0.229508 -19.011278
0.230834 -19.869280
0.232161 -20.724522
0.233487 -21.575030
0.234814 -22.418657
0.236141 -23.253096
0.237467 -24.075891
0.238794 -24.884444
0.240121 -25.676040
0.241447 -26.447856
0.242774 -27.196986
0.244101 -27.920464
0.245427 -28.615294
0.246754 -29.278468
0.248080 -29.907002
0.249407 -30.497963
0.250734 -31.048500
0.252060 -31.555879
0.253387 -32.017506
0.254714 -32.430963
0.256040 -32.794050
0.257367 -33.104792
0.258693 -33.361473
0.260020 -33.562658
0.261347 -33.707211
0.262673 -33.794311
0.264000 -33.823465


==> TotalEnergyConsumption_TorqueElastic.dat <==
Elongation TorqueElastic
-3.107923 -155.049175
-3.076686 -150.922268
-3.045450 -146.852969
-3.014213 -142.847870
-2.982976 -138.907369
-2.951739 -135.031088
-2.920502 -131.219516
-2.889265 -127.472729
-2.858028 -123.789584
-2.826791 -120.170343
-2.795555 -116.614266
-2.764318 -113.121507
-2.733081 -109.691903
-2.701844 -106.325020
-2.670607 -103.020192
-2.639370 -99.776562
-2.608133 -96.596416
-2.576896 -93.476414
-2.545659 -90.418004
-2.514423 -87.419729
-2.483186 -84.482714
-2.451949 -81.604093
-2.420712 -78.787139
-2.389475 -76.028735
-2.358238 -73.328323
-2.327001 -70.687427
-2.295764 -68.105227
-2.264528 -65.580258
-2.233291 -63.112273
-2.202054 -60.700995
-2.170817 -58.347122
-2.139580 -56.049977
-2.108343 -53.808398
-2.077106 -51.622024
-2.045869 -49.490475
-2.014633 -47.413358
-1.983396 -45.390260
-1.952159 -43.420756
-1.920922 -41.504408
-1.889685 -39.640764
-1.858448 -37.829358
-1.827211 -36.069716
-1.795974 -34.361351
-1.764738 -32.703764
-1.733501 -31.096447
-1.702264 -29.538882
-1.671027 -28.030539
-1.639790 -26.570879
-1.608553 -25.159351
-1.577316 -23.795400
-1.546079 -22.478440
-1.514843 -21.207903
-1.483606 -19.983193
-1.452369 -18.803705
-1.421132 -17.668822
-1.389895 -16.577917
-1.358658 -15.530349
-1.327421 -14.525467
-1.296184 -13.562604
-1.264948 -12.641082
-1.233711 -11.760207
-1.202474 -10.919273
-1.171237 -10.117560
-1.140000 -9.354332
-1.108763 -8.628837
-1.077526 -7.940391
-1.046289 -7.288161
-1.015053 -6.671337
-0.983816 -6.089103
-0.952579 -5.540629
-0.921342 -5.025068
-0.890105 -4.541556
-0.858868 -4.089211
-0.827631 -3.667135
-0.796394 -3.274414
-0.765158 -2.910116
-0.733921 -2.573292
-0.702684 -2.262977
-0.671447 -1.978190
-0.640210 -1.717932
-0.608973 -1.481189
-0.577736 -1.266931
-0.546499 -1.074112
-0.515263 -0.901674
-0.484026 -0.748540
-0.452789 -0.613622
-0.421552 -0.495818
-0.390315 -0.394011
-0.359078 -0.307076
-0.327841 -0.234068
-0.296604 -0.173628
-0.265368 -0.124574
-0.234131 -0.085735
-0.202894 -0.055933
-0.171657 -0.033979
-0.140420 -0.018683
-0.109183 -0.008845
-0.077946 -0.003262
-0.046709 -0.000729
-0.015473 -0.000036
0.015764 0.000027
0.047001 0.000685
0.078238 0.003186
0.109475 0.008732
0.140712 0.018529
0.171949 0.033777
0.203186 0.055676
0.234422 0.085415
0.265659 0.124181
0.296896 0.173151
0.328133 0.233494
0.359370 0.306370
0.390607 0.392930
0.421844 0.494311
0.453081 0.611767
0.484317 0.746448
0.515554 0.899319
0.546791 1.071469
0.578028 1.263968
0.609265 1.477876
0.640502 1.714235
0.671739 1.974074
0.702976 2.258404
0.734212 2.568222
0.765449 2.904507
0.796686 3.268224
0.827923 3.660319
0.859160 4.081722
0.890397 4.533348
0.921634 5.016093
0.952871 5.530838
0.984107 6.078446
1.015344 6.659764
1.046581 7.275623
1.077818 7.926838
1.109055 8.614206
1.140292 9.338509
1.171529 10.100516
1.202766 10.900977
1.234002 11.740629
1.265239 12.620193
1.296476 13.540377
1.327713 14.501875
1.358950 15.505364
1.390187 16.551512
1.421424 17.640971
1.452661 18.774382
1.483897 19.952371
1.515134 21.175556
1.546371 22.444539
1.577608 23.759912
1.608845 25.122258
1.640082 26.532146
1.671319 27.990134
1.702556 29.496773
1.733792 31.052599
1.765029 32.658140
1.796266 34.313914
1.827503 36.020425
1.858740 37.778171
1.889977 39.587635
1.921214 41.449559
1.952451 43.364529
1.983687 45.332711
2.014924 47.354549
2.046161 49.430476
2.077398 51.560908
2.108635 53.746247
2.139872 55.986877
2.171109 58.283166
2.202346 60.635461
2.233582 63.044691
2.264819 65.512160
2.296056 68.036733
2.327293 70.618663
2.358530 73.258176
2.389767 75.957761
2.421004 78.716346
2.452241 81.533185
2.483477 84.410799
2.514714 87.348513
2.545951 90.345819
2.577188 93.405326
2.608425 96.524891
2.639662 99.706563
2.670899 102.950334
2.702136 106.255647
2.733372 109.623375
2.764609 113.054200
2.795846 116.548567
2.827083 120.106661
2.858320 123.728345
2.889557 127.413450
2.920794 131.163711
2.952031 134.978437
2.983267 138.858391
3.014504 142.803638
3.045741 146.814662
3.076978 150.892254
3.108215 155.039273


==> TotalEnergyConsumption_TorqueMotor.dat <==
Time TorqueMotor
0.000000 -1.409107
0.001327 -2.810944
0.002653 -2.800312
0.003980 -2.785085
0.005307 -2.765312
0.006633 -2.741060
0.007960 -2.712435
0.009286 -2.679579
0.010613 -2.642657
0.011940 -2.601858
0.013266 -2.557388
0.014593 -2.509468
0.015920 -2.458330
0.017246 -2.404212
0.018573 -2.347362
0.019899 -2.288026
0.021226 -2.226456
0.022553 -2.162900
0.023879 -2.097604
0.025206 -2.030807
0.026533 -1.962741
0.027859 -1.893630
0.029186 -1.823684
0.030513 -1.753105
0.031839 -1.682078
0.033166 -1.610776
0.034492 -1.539359
0.035819 -1.467967
0.037146 -1.396728
0.038472 -1.325755
0.039799 -1.255141
0.041126 -1.184970
0.042452 -1.115306
0.043779 -1.046201
0.045106 -0.977693
0.046432 -0.909807
0.047759 -0.842555
0.049085 -0.775938
0.050412 -0.709945
0.051739 -0.644555
0.053065 -0.579740
0.054392 -0.515461
0.055719 -0.451674
0.057045 -0.388327
0.058372 -0.325364
0.059698 -0.262722
0.061025 -0.200337
0.062352 -0.138140
0.063678 -0.076061
0.065005 -0.014029
0.066332 0.048028
0.067658 0.110180
0.068985 0.172498
0.070312 0.235048
0.071638 0.297896
0.072965 0.361103
0.074291 0.424724
0.075618 0.488812
0.076945 0.553412
0.078271 0.618563
0.079598 0.684296
0.080925 0.750634
0.082251 0.817592
0.083578 0.885174
0.084905 0.953376
0.086231 1.022182
0.087558 1.091564
0.088884 1.161482
0.090211 1.231886
0.091538 1.302709
0.092864 1.373873
0.094191 1.445285
0.095518 1.516840
0.096844 1.588416
0.098171 1.659877
0.099497 1.731075
0.100824 1.801846
0.102151 1.872013
0.103477 1.941384
0.104804 2.009759
0.106131 2.076922
0.107457 2.142650
0.108784 2.206710
0.110111 2.268865
0.111437 2.328869
0.112764 2.386474
0.114090 2.441434
0.115417 2.493500
0.116744 2.542431
0.118070 2.587989
0.119397 2.629947
0.120724 2.668089
0.122050 2.702211
0.123377 2.732130
0.124704 2.757680
0.126030 2.778720
0.127357 2.795127
0.128683 2.806802
0.130010 2.813696
0.131337 2.816192
0.132663 2.813578
0.133990 2.805225
0.135317 2.792288
0.136643 2.774818
0.137970 2.752835
0.139296 2.726416
0.140623 2.695687
0.141950 2.660804
0.143276 2.621945
0.144603 2.579309
0.145930 2.533108
0.147256 2.483571
0.148583 2.430932
0.149910 2.375436
0.151236 2.317330
0.152563 2.256863
0.153889 2.194286
0.155216 2.129846
0.156543 2.063786
0.157869 1.996341
0.159196 1.927741
0.160523 1.858202
0.161849 1.787930
0.163176 1.717119
0.164503 1.645949
0.165829 1.574584
0.167156 1.503175
0.168482 1.431857
0.169809 1.360749
0.171136 1.289955
0.172462 1.219563
0.173789 1.149646
0.175116 1.080265
0.176442 1.011462
0.177769 0.943270
0.179095 0.875707
0.180422 0.808780
0.181749 0.742482
0.183075 0.676799
0.184402 0.611706
0.185729 0.547168
0.187055 0.483146
0.188382 0.419589
0.189709 0.356445
0.191035 0.293654
0.192362 0.231151
0.193688 0.168871
0.195015 0.106744
0.196342 0.044699
0.197668 -0.017335
0.198995 -0.079431
0.200322 -0.141658
0.201648 -0.204086
0.202975 -0.266780
0.204302 -0.329803
0.205628 -0.393213
0.206955 -0.457066
0.208281 -0.521409
0.209608 -0.586285
0.210935 -0.651728
0.212261 -0.717767
0.213588 -0.784419
0.214915 -0.851696
0.216241 -0.919597
0.217568 -0.988111
0.218894 -1.057217
0.220221 -1.126881
0.221548 -1.197059
0.222874 -1.267691
0.224201 -1.338706
0.225528 -1.410017
0.226854 -1.481527
0.228181 -1.553121
0.229508 -1.624670
0.230834 -1.696032
0.232161 -1.767051
0.233487 -1.837557
0.234814 -1.907365
0.236141 -1.976279
0.237467 -2.044091
0.238794 -2.110582
0.240121 -2.175523
0.241447 -2.238679
0.242774 -2.299807
0.244101 -2.358661
0.245427 -2.414994
0.246754 -2.468557
0.248080 -2.519106
0.249407 -2.566399
0.250734 -2.610206
0.252060 -2.650303
0.253387 -2.686481
0.254714 -2.718546
0.256040 -2.746321
0.257367 -2.769652
0.258693 -2.788407
0.260020 -2.802475
0.261347 -2.811791
0.262673 -2.816448
0.264000 -1.409107


==> ViscousFriction_PositionM.dat <==
Time PositionM
0.000000 0.003500
0.001327 0.003500
0.002653 0.003500
0.003980 0.003500
0.005307 0.003500
0.006633 0.003500
0.007960 0.003500
0.009286 0.003500
0.010613 0.003500
0.011940 0.003500
0.013266 0.003500
0.014593 0.003500
0.015920 0.003500
0.017246 0.003500
0.018573 0.003500
0.019899 0.003500
0.021226 0.003500
0.022553 0.003500
0.023879 0.003500
0.025206 0.003500
0.026533 0.003500
0.027859 0.003500
0.029186 0.003500
0.030513 0.003500
0.031839 0.003500
0.033166 0.003500
0.034492 0.003500
0.035819 0.003500
0.037146 0.003500
0.038472 0.003501
0.039799 0.003501
0.041126 0.003501
0.042452 0.003501
0.043779 0.003501
0.045106 0.003501
0.046432 0.003501
0.047759 0.003501
0.049085 0.003501
0.050412 0.003501
0.051739 0.003501
0.053065 0.003501
0.054392 0.003501
0.055719 0.003501
0.057045 0.003501
0.058372 0.003501
0.059698 0.003501
0.061025 0.003501
0.062352 0.003501
0.063678 0.003501
0.065005 0.003501
0.066332 0.003501
0.067658 0.003501
0.068985 0.003501
0.070312 0.003501
0.071638 0.003501
0.072965 0.003501
0.074291 0.003501
0.075618 0.003501
0.076945 0.003501
0.078271 0.003501
0.079598 0.003501
0.080925 0.003501
0.082251 0.003501
0.083578 0.003501
0.084905 0.003501
0.086231 0.003501
0.087558 0.003501
0.088884 0.003501
0.090211 0.003501
0.091538 0.003501
0.092864 0.003501
0.094191 0.003500
0.095518 0.003500
0.096844 0.003500
0.098171 0.003500
0.099497 0.003500
0.100824 0.003500
0.102151 0.003500
0.103477 0.003500
0.104804 0.003500
0.106131 0.003500
0.107457 0.003500
0.108784 0.003500
0.110111 0.003500
0.111437 0.003500
0.112764 0.003500
0.114090 0.003500
0.115417 0.003500
0.116744 0.003500
0.118070 0.003500
0.119397 0.003500
0.120724 0.003500
0.122050 0.003500
0.123377 0.003500
0.124704 0.003500
0.126030 0.003500
0.127357 0.003500
0.128683 0.003500
0.130010 0.003500
0.131337 0.003500
0.132663 0.003500
0.133990 0.003500
0.135317 0.003500
0.136643 0.003500
0.137970 0.003500
0.139296 0.003499
0.140623 0.003499
0.141950 0.003499
0.143276 0.003499
0.144603 0.003499
0.145930 0.003499
0.147256 0.003499
0.148583 0.003499
0.149910 0.003499
0.151236 0.003499
0.152563 0.003499
0.153889 0.003499
0.155216 0.003499
0.156543 0.003499
0.157869 0.003499
0.159196 0.003499
0.160523 0.003499
0.161849 0.003499
0.163176 0.003499
0.164503 0.003499
0.165829 0.003499
0.167156 0.003499
0.168482 0.003499
0.169809 0.003499
0.171136 0.003499
0.172462 0.003499
0.173789 0.003499
0.175116 0.003499
0.176442 0.003499
0.177769 0.003499
0.179095 0.003499
0.180422 0.003499
0.181749 0.003499
0.183075 0.003499
0.184402 0.003499
0.185729 0.003499
0.187055 0.003499
0.188382 0.003499
0.189709 0.003499
0.191035 0.003499
0.192362 0.003499
0.193688 0.003499
0.195015 0.003499
0.196342 0.003499
0.197668 0.003499
0.198995 0.003499
0.200322 0.003499
0.201648 0.003499
0.202975 0.003499
0.204302 0.003499
0.205628 0.003499
0.206955 0.003499
0.208281 0.003499
0.209608 0.003499
0.210935 0.003499
0.212261 0.003499
0.213588 0.003499
0.214915 0.003499
0.216241 0.003499
0.217568 0.003499
0.218894 0.003499
0.220221 0.003499
0.221548 0.003499
0.222874 0.003499
0.224201 0.003499
0.225528 0.003499
0.226854 0.003499
0.228181 0.003499
0.229508 0.003499
0.230834 0.003499
0.232161 0.003499
0.233487 0.003499
0.234814 0.003499
0.236141 0.003499
0.237467 0.003499
0.238794 0.003499
0.240121 0.003499
0.241447 0.003499
0.242774 0.003499
0.244101 0.003499
0.245427 0.003499
0.246754 0.003499
0.248080 0.003499
0.249407 0.003499
0.250734 0.003499
0.252060 0.003499
0.253387 0.003499
0.254714 0.003499
0.256040 0.003499
0.257367 0.003500
0.258693 0.003500
0.260020 0.003500
0.261347 0.003500
0.262673 0.003500
0.264000 0.003500


==> ViscousFriction_TorqueElastic.dat <==
Elongation TorqueElastic
-1.571015 -155.049175
-1.555228 -150.421272
-1.539441 -145.886397
-1.523653 -141.443706
-1.507866 -137.092036
-1.492079 -132.830558
-1.476291 -128.658385
-1.460504 -124.574475
-1.444717 -120.577641
-1.428929 -116.667548
-1.413142 -112.842221
-1.397355 -109.102550
-1.381567 -105.446056
-1.365780 -101.872002
-1.349993 -98.379368
-1.334205 -94.967126
-1.318418 -91.636307
-1.302631 -88.383531
-1.286843 -85.207253
-1.271056 -82.110537
-1.255269 -79.087279
-1.239481 -76.141547
-1.223694 -73.267481
-1.207907 -70.468892
-1.192119 -67.741431
-1.176332 -65.084017
-1.160545 -62.499574
-1.144757 -59.983411
-1.128970 -57.534834
-1.113183 -55.153880
-1.097395 -52.841039
-1.081608 -50.593260
-1.065821 -48.409738
-1.050033 -46.289648
-1.034246 -44.232144
-1.018459 -42.236427
-1.002671 -40.302898
-0.986884 -38.429136
-0.971097 -36.614246
-0.955309 -34.857327
-0.939522 -33.157467
-0.923735 -31.513747
-0.907947 -29.925241
-0.892160 -28.391019
-0.876373 -26.910147
-0.860585 -25.481686
-0.844798 -24.104695
-0.829011 -22.778231
-0.813223 -21.501349
-0.797436 -20.273101
-0.781649 -19.092542
-0.765861 -17.958722
-0.750074 -16.870694
-0.734287 -15.827509
-0.718499 -14.828218
-0.702712 -13.871875
-0.686925 -12.957531
-0.671137 -12.084240
-0.655350 -11.251054
-0.639563 -10.457028
-0.623775 -9.701216
-0.607988 -8.982674
-0.592201 -8.300996
-0.576413 -7.654746
-0.560626 -7.042920
-0.544839 -6.464574
-0.529051 -5.918761
-0.513264 -5.404538
-0.497477 -4.920962
-0.481689 -4.467089
-0.465902 -4.041977
-0.450115 -3.644684
-0.434327 -3.274270
-0.418540 -2.929793
-0.402753 -2.610312
-0.386965 -2.315001
-0.371178 -2.043177
-0.355391 -1.793490
-0.339603 -1.565001
-0.323816 -1.356770
-0.308029 -1.167856
-0.292241 -0.997321
-0.276454 -0.844224
-0.260667 -0.707627
-0.244879 -0.586591
-0.229092 -0.480177
-0.213305 -0.387446
-0.197517 -0.307514
-0.181730 -0.239579
-0.165943 -0.182465
-0.150155 -0.135234
-0.134368 -0.096948
-0.118581 -0.066667
-0.102793 -0.043454
-0.087006 -0.026368
-0.071219 -0.014473
-0.055431 -0.006829
-0.039644 -0.002497
-0.023857 -0.000540
-0.008069 -0.000023
0.007718 0.000025
0.023505 0.000560
0.039293 0.002521
0.055080 0.006847
0.070867 0.014476
0.086655 0.026347
0.102442 0.043398
0.118229 0.066568
0.134017 0.096796
0.149804 0.135020
0.165591 0.182179
0.181379 0.239393
0.197166 0.307529
0.212953 0.387461
0.228741 0.480128
0.244528 0.586469
0.260315 0.707424
0.276103 0.843931
0.291890 0.996929
0.307677 1.167358
0.323465 1.356157
0.339252 1.564267
0.355039 1.792626
0.370827 2.042514
0.386614 2.314714
0.402401 2.610024
0.418189 2.929383
0.433976 3.273732
0.449763 3.644012
0.465551 4.041165
0.481338 4.466131
0.497125 4.919853
0.512913 5.403273
0.528700 5.917336
0.544487 6.462984
0.560275 7.041163
0.576062 7.653019
0.591849 8.299708
0.607637 8.981776
0.623424 9.700167
0.639211 10.455825
0.654999 11.249697
0.670786 12.082728
0.686573 12.955865
0.702361 13.870056
0.718148 14.826247
0.733935 15.825387
0.749723 16.868425
0.765510 17.956310
0.781297 19.089992
0.797085 20.270419
0.812872 21.498539
0.828659 22.775303
0.844447 24.101656
0.860234 25.478545
0.876021 26.906915
0.891809 28.387708
0.907596 29.921863
0.923383 31.510316
0.939171 33.153998
0.954958 34.853837
0.970745 36.610751
0.986533 38.425654
1.002320 40.299450
1.018107 42.233034
1.033895 44.227289
1.049682 46.284668
1.065469 48.404886
1.081257 50.588563
1.097044 52.836527
1.112831 55.149583
1.128619 57.529039
1.144406 59.977904
1.160193 62.494390
1.175981 65.079191
1.191768 67.735310
1.207555 70.463219
1.223343 73.261568
1.239130 76.135262
1.254917 79.081581
1.270705 82.103900
1.286492 85.201115
1.302279 88.376822
1.318067 91.628948
1.333854 94.960402
1.349641 98.372411
1.365429 101.864705
1.381216 105.438542
1.397003 109.094939
1.412791 112.834633
1.428578 116.659073
1.444365 120.569471
1.460153 124.565845
1.475940 128.649534
1.491727 132.821698
1.507515 137.082798
1.523302 141.434411
1.539089 145.876962
1.554877 150.411610
1.570664 155.039273


==> ViscousFriction_TorqueMotor.dat <==
Time TorqueMotor
0.000000 -7.047686
0.001327 -7.032595
0.002653 -6.988461
0.003980 -6.915822
0.005307 -6.815562
0.006633 -6.688887
0.007960 -6.537305
0.009286 -6.362590
0.010613 -6.166748
0.011940 -5.951973
0.013266 -5.720617
0.014593 -5.475131
0.015920 -5.218030
0.017246 -4.951848
0.018573 -4.679096
0.019899 -4.402226
0.021226 -4.123596
0.022553 -3.845442
0.023879 -3.569851
0.025206 -3.298743
0.026533 -3.033854
0.027859 -2.776725
0.029186 -2.528700
0.030513 -2.290923
0.031839 -2.064337
0.033166 -1.849697
0.034492 -1.647572
0.035819 -1.458357
0.037146 -1.282285
0.038472 -1.119443
0.039799 -0.969783
0.041126 -0.833138
0.042452 -0.709236
0.043779 -0.597710
0.045106 -0.498117
0.046432 -0.409945
0.047759 -0.332622
0.049085 -0.265534
0.050412 -0.208025
0.051739 -0.159411
0.053065 -0.118983
0.054392 -0.086013
0.055719 -0.059759
0.057045 -0.039468
0.058372 -0.024379
0.059698 -0.013726
0.061025 -0.006740
0.062352 -0.002648
0.063678 -0.000677
0.065005 -0.000052
0.066332 0.000002
0.067658 0.000261
0.068985 0.001500
0.070312 0.004495
0.071638 0.010020
0.072965 0.018849
0.074291 0.031755
0.075618 0.049506
0.076945 0.072867
0.078271 0.102597
0.079598 0.139444
0.080925 0.184144
0.082251 0.237417
0.083578 0.299959
0.084905 0.372442
0.086231 0.455500
0.087558 0.549725
0.088884 0.655659
0.090211 0.773776
0.091538 0.904480
0.092864 1.048087
0.094191 1.204814
0.095518 1.374763
0.096844 1.557912
0.098171 1.754093
0.099497 1.962990
0.100824 2.184112
0.102151 2.416793
0.103477 2.660178
0.104804 2.913214
0.106131 3.174653
0.107457 3.443044
0.108784 3.716743
0.110111 3.993914
0.111437 4.272549
0.112764 4.550480
0.114090 4.825404
0.115417 5.094911
0.116744 5.356515
0.118070 5.607691
0.119397 5.845912
0.120724 6.068692
0.122050 6.273628
0.123377 6.458449
0.124704 6.621056
0.126030 6.759561
0.127357 6.872328
0.128683 6.958004
0.130010 7.015551
0.131337 7.044266
0.132663 7.043791
0.133990 7.014133
0.135317 6.955657
0.136643 6.869076
0.137970 6.755439
0.139296 6.616104
0.140623 6.452719
0.141950 6.267176
0.143276 6.061583
0.144603 5.838216
0.145930 5.599484
0.147256 5.347874
0.148583 5.085916
0.149910 4.816138
0.151236 4.541026
0.152563 4.262988
0.153889 3.984325
0.155216 3.707202
0.156543 3.433624
0.157869 3.165420
0.159196 2.904230
0.160523 2.651498
0.161849 2.408467
0.163176 2.176179
0.164503 1.955484
0.165829 1.747042
0.167156 1.551333
0.168482 1.368670
0.169809 1.199210
0.171136 1.042973
0.172462 0.899849
0.173789 0.769615
0.175116 0.651952
0.176442 0.546452
0.177769 0.452638
0.179095 0.369964
0.180422 0.297839
0.181749 0.235624
0.183075 0.182650
0.184402 0.138219
0.185729 0.101612
0.187055 0.072093
0.188382 0.048916
0.189709 0.031321
0.191035 0.018546
0.192362 0.009823
0.193688 0.004380
0.195015 0.001446
0.196342 0.000244
0.197668 0.000002
0.198995 -0.000058
0.200322 -0.000709
0.201648 -0.002729
0.202975 -0.006892
0.204302 -0.013973
0.205628 -0.024744
0.206955 -0.039977
0.208281 -0.060438
0.209608 -0.086889
0.210935 -0.120085
0.212261 -0.160767
0.213588 -0.209665
0.214915 -0.267487
0.216241 -0.334918
0.217568 -0.412611
0.218894 -0.501182
0.220221 -0.601197
0.221548 -0.713167
0.222874 -0.837533
0.224201 -0.974655
0.225528 -1.124801
0.226854 -1.288134
0.228181 -1.464694
0.229508 -1.654389
0.230834 -1.856978
0.232161 -2.072060
0.233487 -2.299057
0.234814 -2.537209
0.236141 -2.785563
0.237467 -3.042969
0.238794 -3.308078
0.240121 -3.579340
0.241447 -3.855016
0.242774 -4.133181
0.244101 -4.411743
0.245427 -4.688466
0.246754 -4.960988
0.248080 -5.226858
0.249407 -5.483565
0.250734 -5.728578
0.252060 -5.959385
0.253387 -6.173536
0.254714 -6.368689
0.256040 -6.542653
0.257367 -6.693430
0.258693 -6.819253
0.260020 -6.918625
0.261347 -6.990346
0.262673 -7.033543
0.264000 -7.047686


==> refTrajectory_75kg_level_walking.dat <==
PercentageGC LoadPosition LoadTorque
0.000000 0.001434 0.300000
0.502513 -0.007634 0.797490
1.005025 -0.017569 1.378655
1.507538 -0.027832 2.023522
2.010050 -0.037905 2.703237
2.512563 -0.047345 3.379221
3.015075 -0.055831 4.003910
3.517588 -0.063149 4.521135
4.020101 -0.069186 4.870009
4.522613 -0.073453 4.900000
5.025126 -0.077301 4.843765
5.527638 -0.079329 4.380950
6.030151 -0.079936 3.580232
6.532663 -0.079107 2.447400
7.035176 -0.076844 1.006664
7.537688 -0.073427 -0.601225
8.040201 -0.068532 -2.523832
8.542714 -0.062512 -4.604343
9.045226 -0.055574 -6.788082
9.547739 -0.047939 -9.026841
10.050251 -0.039818 -11.281749
10.552764 -0.031391 -13.524179
11.055276 -0.022797 -15.735484
11.557789 -0.014144 -17.906056
12.060302 -0.005511 -20.033824
12.562814 0.003031 -22.122315
13.065327 0.011414 -24.177733
13.567839 0.019570 -26.205410
14.070352 0.027428 -28.205876
14.572864 0.034931 -30.171667
15.075377 0.042035 -32.086037
15.577889 0.048716 -33.924391
16.080402 0.054968 -35.658877
16.582915 0.060798 -37.264916
17.085427 0.066214 -38.727974
17.587940 0.071225 -40.048353
18.090452 0.075838 -41.242264
18.592965 0.080059 -42.338122
19.095477 0.083895 -43.369389
19.597990 0.087361 -44.365862
20.100503 0.090480 -45.346392
20.603015 0.093287 -46.315460
21.105528 0.095822 -47.264797
21.608040 0.098128 -48.179648
22.110553 0.100235 -49.046910
22.613065 0.102167 -49.862859
23.115578 0.103940 -50.636589
23.618090 0.105568 -51.388709
24.120603 0.107073 -52.145218
24.623116 0.108484 -52.928928
25.125628 0.109844 -53.751951
25.628141 0.111199 -54.611624
26.130653 0.112591 -55.492218
26.633166 0.114042 -56.371021
27.135678 0.115554 -57.227543
27.638191 0.117109 -58.051714
28.140704 0.118681 -58.848580
28.643216 0.120250 -59.637543
29.145729 0.121808 -60.446825
29.648241 0.123369 -61.305016
30.150754 0.124967 -62.233579
30.653266 0.126646 -63.241240
31.155779 0.128442 -64.324824
31.658291 0.130371 -65.473459
32.160804 0.132413 -66.675463
32.663317 0.134523 -67.925032
33.165829 0.136640 -69.225884
33.668342 0.138708 -70.590765
34.170854 0.140690 -72.037345
34.673367 0.142583 -73.581814
35.175879 0.144418 -75.233695
35.678392 0.146241 -76.992612
36.180905 0.148096 -78.849265
36.683417 0.150008 -80.788771
37.185930 0.151966 -82.795974
37.688442 0.153926 -84.859547
38.190955 0.155825 -86.974023
38.693467 0.157601 -89.139204
39.195980 0.159213 -91.357366
39.698492 0.160654 -93.629988
40.201005 0.161948 -95.955278
40.703518 0.163138 -98.327245
41.206030 0.164266 -100.736181
41.708543 0.165348 -103.169421
42.211055 0.166359 -105.611262
42.713568 0.167235 -108.041284
43.216080 0.167882 -110.431426
43.718593 0.168202 -112.743082
44.221106 0.168111 -114.926112
44.723618 0.167555 -116.921081
45.226131 0.166518 -118.665135
45.728643 0.165005 -120.100611
46.231156 0.163040 -121.181869
46.733668 0.160704 -121.882009
47.236181 0.158627 -122.188246
47.738693 0.155164 -122.300000
48.241206 0.149122 -121.851969
48.743719 0.143166 -120.997005
49.246231 0.136246 -119.721081
49.748744 0.128207 -117.977676
50.251256 0.119007 -115.702909
50.753769 0.108656 -112.828781
51.256281 0.097190 -109.298723
51.758794 0.084645 -105.080647
52.261307 0.071038 -100.176991
52.763819 0.056363 -94.626685
53.266332 0.040605 -88.501205
53.768844 0.023757 -81.896086
54.271357 0.005841 -74.921633
54.773869 -0.013075 -67.695522
55.276382 -0.032871 -60.339015
55.778894 -0.053391 -52.976406
56.281407 -0.074458 -45.735595
56.783920 -0.095901 -38.747256
57.286432 -0.117565 -32.140544
57.788945 -0.139323 -26.034887
58.291457 -0.161057 -20.529278
58.793970 -0.182638 -15.691885
59.296482 -0.203907 -11.553291
59.798995 -0.224650 -8.105097
60.301508 -0.244599 -5.305714
60.804020 -0.263444 -3.090062
61.306533 -0.280854 -1.381931
61.809045 -0.296511 -0.104525
62.311558 -0.310122 0.811624
62.814070 -0.321417 1.427282
63.316583 -0.330109 1.798633
63.819095 -0.335044 1.956325
64.321608 -0.342115 2.094691
64.824121 -0.344431 2.100000
65.326633 -0.347363 2.006574
65.829146 -0.346867 1.869442
66.331658 -0.344376 1.743919
66.834171 -0.340618 1.642577
67.336683 -0.335922 1.564181
67.839196 -0.330622 1.497759
68.341709 -0.322272 1.438188
68.844221 -0.312123 1.375091
69.346734 -0.298759 1.305695
69.849246 -0.284841 1.231023
70.351759 -0.271827 1.160169
70.854271 -0.259778 1.094712
71.356784 -0.250052 1.047936
71.859296 -0.240325 1.001160
72.361809 -0.230112 0.967438
72.864322 -0.219887 0.934047
73.366834 -0.209662 0.900656
73.869347 -0.197684 0.872223
74.371859 -0.185671 0.843890
74.874372 -0.173659 0.815556
75.376884 -0.143946 0.750287
75.879397 -0.119163 0.700000
76.381910 -0.116592 0.700000
76.884422 -0.114021 0.700000
77.386935 -0.111451 0.700000
77.889447 -0.105344 0.708869
78.391960 -0.088134 0.745593
78.894472 -0.070923 0.782318
79.396985 -0.056716 0.800000
79.899497 -0.045299 0.800000
80.402010 -0.036783 0.800000
80.904523 -0.032270 0.800000
81.407035 -0.027757 0.800000
81.909548 -0.023830 0.801745
82.412060 -0.022420 0.810979
82.914573 -0.021010 0.820214
83.417085 -0.019599 0.829448
83.919598 -0.018189 0.838683
84.422111 -0.016779 0.847917
84.924623 -0.015369 0.857152
85.427136 -0.013959 0.866386
85.929648 -0.012549 0.875620
86.432161 -0.011139 0.884855
86.934673 -0.009729 0.894089
87.437186 -0.008171 0.900000
87.939698 -0.006351 0.900000
88.442211 -0.007158 0.829071
88.944724 -0.008312 0.729557
89.447236 -0.009032 0.619401
89.949749 -0.009338 0.503327
90.452261 -0.009132 0.383953
90.954774 -0.008399 0.262305
91.457286 -0.007131 0.138110
91.959799 -0.005362 0.011392
92.462312 -0.003157 -0.116370
92.964824 -0.000696 -0.241309
93.467337 0.001852 -0.358791
93.969849 0.004365 -0.463956
94.472362 0.006746 -0.553052
94.974874 0.008939 -0.625847
95.477387 0.010962 -0.685604
95.979899 0.012243 -0.717470
96.482412 0.013288 -0.740485
96.984925 0.014333 -0.763500
97.487437 0.015378 -0.786515
97.989950 0.018698 -0.800000
98.492462 0.020997 -0.723119
98.994975 0.017115 -0.509223
99.497487 0.011108 -0.203022
100.000000 0.003320 0.200000


==> refTrajectory_75kg_running.dat <==
PercentageGC LoadPosition LoadTorque
0.000000 0.162293 -0.700000
0.502513 0.175161 -0.893524
1.005025 0.188291 -1.225132
1.507538 0.201578 -1.740843
2.010050 0.214934 -2.486828
2.512563 0.228288 -3.507676
3.015075 0.241593 -4.843201
3.517588 0.254822 -6.527065
4.020101 0.267968 -8.586131
4.522613 0.281043 -11.038425
5.025126 0.294071 -13.892238
5.527638 0.307085 -17.146244
6.030151 0.320120 -20.788957
6.532663 0.333212 -24.799686
7.035176 0.346385 -29.149157
7.537688 0.359655 -33.800685
8.040201 0.373017 -38.711847
8.542714 0.386445 -43.835899
9.045226 0.399892 -49.123581
9.547739 0.413285 -54.524786
10.050251 0.426525 -59.990094
10.552764 0.439493 -65.472152
11.055276 0.452048 -70.926769
11.557789 0.464033 -76.313712
12.060302 0.475279 -81.597164
12.562814 0.485612 -86.745839
13.065327 0.494858 -91.732823
13.567839 0.502847 -96.535057
14.070352 0.509423 -101.132678
14.572864 0.514444 -105.508170
15.075377 0.517789 -109.645404
15.577889 0.519364 -113.528823
16.080402 0.519099 -117.142489
16.582915 0.516953 -120.469500
17.085427 0.512911 -123.491483
17.587940 0.506986 -126.188312
18.090452 0.499214 -128.538258
18.592965 0.489654 -130.518438
19.095477 0.478379 -132.105133
19.597990 0.465478 -133.274309
20.100503 0.451051 -134.004365
20.603015 0.434992 -134.200000
21.105528 0.418021 -134.066669
21.608040 0.399636 -133.373941
22.110553 0.380128 -132.184271
22.613065 0.359596 -130.498753
23.115578 0.338128 -128.324086
23.618090 0.315806 -125.674580
24.120603 0.292707 -122.571474
24.623116 0.268906 -119.043157
25.125628 0.244475 -115.124493
25.628141 0.219489 -110.855903
26.130653 0.194025 -106.282388
26.633166 0.168165 -101.452182
27.135678 0.141998 -96.415506
27.638191 0.115625 -91.223123
28.140704 0.089150 -85.925084
28.643216 0.062691 -80.569489
29.145729 0.036369 -75.201474
29.648241 0.010314 -69.862403
30.150754 -0.015343 -64.589297
30.653266 -0.040470 -59.414555
31.155779 -0.064940 -54.365900
31.658291 -0.088630 -49.466578
32.160804 -0.111433 -44.735769
32.663317 -0.133251 -40.189121
33.165829 -0.154005 -35.839438
33.668342 -0.173637 -31.697274
34.170854 -0.192106 -27.771731
34.673367 -0.209394 -24.070858
35.175879 -0.225503 -20.602204
35.678392 -0.240453 -17.373125
36.180905 -0.254281 -14.390667
36.683417 -0.267035 -11.661728
37.185930 -0.278776 -9.192423
37.688442 -0.289568 -6.988016
38.190955 -0.299476 -5.052032
38.693467 -0.308563 -3.385543
39.195980 -0.316885 -1.986997
39.698492 -0.324488 -0.851281
40.201005 -0.331135 0.000000
40.703518 -0.336570 0.573704
41.206030 -0.341711 0.995224
41.708543 -0.345329 1.206408
42.211055 -0.346599 1.258290
42.713568 -0.350144 1.300000
43.216080 -0.357621 1.163963
43.718593 -0.360154 0.880294
44.221106 -0.361599 0.550649
44.723618 -0.362118 0.207885
45.226131 -0.361734 -0.118313
45.728643 -0.360519 -0.402778
46.231156 -0.358602 -0.621558
46.733668 -0.356520 -0.756281
47.236181 -0.354058 -0.842658
47.738693 -0.350298 -0.900000
48.241206 -0.342412 -0.857820
48.743719 -0.333430 -0.659072
49.246231 -0.324946 -0.396714
49.748744 -0.316025 -0.088987
50.251256 -0.306609 0.241072
50.753769 -0.296754 0.570456
51.256281 -0.286581 0.876308
51.758794 -0.276327 1.136577
52.261307 -0.266564 1.332224
52.763819 -0.260992 1.419438
53.266332 -0.258226 1.454565
53.768844 -0.255460 1.489691
54.271357 -0.217620 1.488125
54.773869 -0.201224 1.264045
55.276382 -0.186216 0.974592
55.778894 -0.171462 0.636528
56.281407 -0.156698 0.271707
56.783920 -0.141871 -0.096800
57.286432 -0.127032 -0.444527
57.788945 -0.112359 -0.749003
58.291457 -0.098281 -0.990865
58.793970 -0.086494 -1.143844
59.296482 -0.076414 -1.234885
59.798995 -0.065176 -1.300000
60.301508 -0.039218 -1.266061
60.804020 -0.017429 -1.051079
61.306533 0.000072 -0.756310
61.809045 0.016377 -0.399875
62.311558 0.031875 -0.002615
62.814070 0.046645 0.410477
63.316583 0.060656 0.813880
63.819095 0.073820 1.182388
64.321608 0.085972 1.493037
64.824121 0.096650 1.723178
65.326633 0.104050 1.848595
65.829146 0.117385 1.978897
66.331658 0.124238 2.000000
66.834171 0.138634 1.860454
67.336683 0.149048 1.599601
67.839196 0.157682 1.259982
68.341709 0.165380 0.865996
68.844221 0.172341 0.441542
69.346734 0.178668 0.013667
69.849246 0.184401 -0.390005
70.351759 0.189538 -0.742313
70.854271 0.194021 -1.020413
71.356784 0.197525 -1.202136
71.859296 0.198537 -1.242709
72.361809 0.199550 -1.283283
72.864322 0.208576 -1.297386
73.366834 0.211614 -1.038290
73.869347 0.213572 -0.687989
74.371859 0.214758 -0.263867
74.874372 0.215246 0.207493
75.376884 0.215051 0.697644
75.879397 0.214192 1.175381
76.381910 0.212716 1.610047
76.884422 0.210700 1.971578
77.386935 0.208357 2.233194
77.889447 0.206427 2.368718
78.391960 0.202117 2.500000
78.894472 0.198580 2.461901
79.396985 0.192069 2.197835
79.899497 0.186717 1.798926
80.402010 0.181402 1.284421
80.904523 0.176084 0.677134
81.407035 0.170797 0.004591
81.909548 0.165585 -0.701942
82.412060 0.160490 -1.408900
82.914573 0.155546 -2.082654
83.417085 0.150780 -2.691487
83.919598 0.146222 -3.206901
84.422111 0.141935 -3.605612
84.924623 0.138155 -3.867630
85.427136 0.135848 -3.981683
85.929648 0.130242 -4.100000
86.432161 0.125241 -4.005894
86.934673 0.119799 -3.715876
87.437186 0.114981 -3.317944
87.939698 0.110265 -2.835967
88.442211 0.105570 -2.298108
88.944724 0.100893 -1.733619
89.447236 0.096273 -1.172521
89.949749 0.091777 -0.642837
90.452261 0.087497 -0.169238
90.954774 0.083551 0.228082
91.457286 0.080091 0.534337
91.959799 0.077345 0.739912
92.462312 0.076027 0.823054
92.964824 0.075336 0.861125
93.467337 0.074645 0.899196
93.969849 0.070879 0.865283
94.472362 0.071677 0.683732
94.974874 0.073794 0.473892
95.477387 0.077056 0.258041
95.979899 0.081345 0.055242
96.482412 0.086450 -0.119426
96.984925 0.092003 -0.253496
97.487437 0.097139 -0.342289
97.989950 0.101848 -0.405689
98.492462 0.106019 -0.437472
98.994975 0.110190 -0.469255
99.497487 0.115338 -0.503163
100.000000 0.149414 -0.600000

